Angular analysis of charged and neutral $B \to K \mu^+\mu^-$ decays

The angular distributions of the rare decays $B^+ \to K^+\mu^+\mu^-$ and $B^0 \to K^0_{\rm\scriptscriptstyle S}\mu^+\mu^-$ are studied with data corresponding to 3$~$fb$^{-1}$ of integrated luminosity, collected in proton-proton collisions at 7 and 8$~$TeV centre-of-mass energies with the LHCb detector. The angular distribution is described by two parameters, $F_{\rm H}$ and the forward-backward asymmetry of the dimuon system $A_{\rm FB}$, which are determined in bins of the dimuon mass squared. The parameter $F_{\rm H}$ is a measure of the contribution from (pseudo)scalar and tensor amplitudes to the decay width. The measurements of $A_{\rm FB}$ and $F_{\rm H}$ reported here are the most precise to date and are compatible with predictions from the Standard Model.

==> q2_0_to_1.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 0.10 < q2 < 0.98 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.147125  0.295  0.07
-0.147125  0.305  0.05
-0.147125  0.315  0.05
-0.147125  0.325  0.06
-0.147125  0.335  0.02
-0.147125  0.345  0.03
-0.147125  0.355  0.04
-0.147125  0.365  0.06
-0.147125  0.375  0.02
-0.147125  0.385  0.02
-0.147125  0.395  0.02
-0.141375  0.285  0.11
-0.141375  0.295  0.08
-0.141375  0.305  0.07
-0.141375  0.315  0.07
-0.141375  0.325  0.07
-0.141375  0.335  0.04
-0.141375  0.345  0.03
-0.141375  0.355  0.03
-0.141375  0.365  0.09
-0.141375  0.375  0.04
-0.141375  0.385  0.05
-0.141375  0.395  0.01
-0.135625  0.275  0.09
-0.135625  0.285  0.08
-0.135625  0.295  0.08
-0.135625  0.305  0.09
-0.135625  0.315  0.06
-0.135625  0.325  0.08
-0.135625  0.335  0.1
-0.135625  0.345  0.05
-0.135625  0.355  0.06
-0.135625  0.365  0.06
-0.135625  0.375  0.02
-0.135625  0.385  0.03
-0.135625  0.395  0.05
-0.129875  0.265  0.13
-0.129875  0.275  0.11
-0.129875  0.285  0.11
-0.129875  0.295  0.13
-0.129875  0.305  0.08
-0.129875  0.315  0.09
-0.129875  0.325  0.07
-0.129875  0.335  0.09
-0.129875  0.345  0.06
-0.129875  0.355  0.04
-0.129875  0.365  0.04
-0.129875  0.375  0.04
-0.129875  0.385  0.04
-0.129875  0.395  0.05
-0.124125  0.255  0.16
-0.124125  0.265  0.12
-0.124125  0.275  0.13
-0.124125  0.285  0.12
-0.124125  0.295  0.13
-0.124125  0.305  0.1
-0.124125  0.315  0.09
-0.124125  0.325  0.06
-0.124125  0.335  0.1
-0.124125  0.345  0.07
-0.124125  0.355  0.07
-0.124125  0.365  0.07
-0.124125  0.375  0.06
-0.124125  0.385  0.06
-0.124125  0.395  0.04
-0.118375  0.245  0.17
-0.118375  0.255  0.16
-0.118375  0.265  0.17
-0.118375  0.275  0.14
-0.118375  0.285  0.17
-0.118375  0.295  0.14
-0.118375  0.305  0.11
-0.118375  0.315  0.11
-0.118375  0.325  0.09
-0.118375  0.335  0.1
-0.118375  0.345  0.08
-0.118375  0.355  0.09
-0.118375  0.365  0.08
-0.118375  0.375  0.03
-0.118375  0.385  0.05
-0.118375  0.395  0.03
-0.112625  0.235  0.24
-0.112625  0.245  0.18
-0.112625  0.255  0.21
-0.112625  0.265  0.2
-0.112625  0.275  0.17
-0.112625  0.285  0.16
-0.112625  0.295  0.14
-0.112625  0.305  0.14
-0.112625  0.315  0.12
-0.112625  0.325  0.11
-0.112625  0.335  0.08
-0.112625  0.345  0.11
-0.112625  0.355  0.12
-0.112625  0.365  0.13
-0.112625  0.375  0.04
-0.112625  0.385  0.05
-0.112625  0.395  0.05
-0.106875  0.215  0.25
-0.106875  0.225  0.26
-0.106875  0.235  0.21
-0.106875  0.245  0.25
-0.106875  0.255  0.24
-0.106875  0.265  0.22
-0.106875  0.275  0.18
-0.106875  0.285  0.17
-0.106875  0.295  0.19
-0.106875  0.305  0.15
-0.106875  0.315  0.18
-0.106875  0.325  0.11
-0.106875  0.335  0.12
-0.106875  0.345  0.11
-0.106875  0.355  0.1
-0.106875  0.365  0.09
-0.106875  0.375  0.08
-0.106875  0.385  0.1
-0.106875  0.395  0.05
-0.101125  0.205  0.32
-0.101125  0.215  0.33
-0.101125  0.225  0.29
-0.101125  0.235  0.25
-0.101125  0.245  0.29
-0.101125  0.255  0.26
-0.101125  0.265  0.22
-0.101125  0.275  0.22
-0.101125  0.285  0.22
-0.101125  0.295  0.18
-0.101125  0.305  0.2
-0.101125  0.315  0.15
-0.101125  0.325  0.15
-0.101125  0.335  0.14
-0.101125  0.345  0.11
-0.101125  0.355  0.07
-0.101125  0.365  0.09
-0.101125  0.375  0.06
-0.101125  0.385  0.07
-0.101125  0.395  0.09
-0.095375  0.195  0.38
-0.095375  0.205  0.38
-0.095375  0.215  0.37
-0.095375  0.225  0.37
-0.095375  0.235  0.3
-0.095375  0.245  0.31
-0.095375  0.255  0.33
-0.095375  0.265  0.28
-0.095375  0.275  0.25
-0.095375  0.285  0.23
-0.095375  0.295  0.22
-0.095375  0.305  0.14
-0.095375  0.315  0.17
-0.095375  0.325  0.15
-0.095375  0.335  0.13
-0.095375  0.345  0.1
-0.095375  0.355  0.1
-0.095375  0.365  0.09
-0.095375  0.375  0.1
-0.095375  0.385  0.08
-0.095375  0.395  0.08
-0.089625  0.185  0.43
-0.089625  0.195  0.41
-0.089625  0.205  0.43
-0.089625  0.215  0.4
-0.089625  0.225  0.32
-0.089625  0.235  0.36
-0.089625  0.245  0.33
-0.089625  0.255  0.32
-0.089625  0.265  0.25
-0.089625  0.275  0.35
-0.089625  0.285  0.19
-0.089625  0.295  0.26
-0.089625  0.305  0.18
-0.089625  0.315  0.17
-0.089625  0.325  0.18
-0.089625  0.335  0.18
-0.089625  0.345  0.14
-0.089625  0.355  0.12
-0.089625  0.365  0.11
-0.089625  0.375  0.14
-0.089625  0.385  0.08
-0.089625  0.395  0.06
-0.083875  0.175  0.5
-0.083875  0.185  0.5
-0.083875  0.195  0.48
-0.083875  0.205  0.47
-0.083875  0.215  0.39
-0.083875  0.225  0.4
-0.083875  0.235  0.38
-0.083875  0.245  0.33
-0.083875  0.255  0.29
-0.083875  0.265  0.3
-0.083875  0.275  0.28
-0.083875  0.285  0.26
-0.083875  0.295  0.29
-0.083875  0.305  0.26
-0.083875  0.315  0.17
-0.083875  0.325  0.18
-0.083875  0.335  0.19
-0.083875  0.345  0.14
-0.083875  0.355  0.12
-0.083875  0.365  0.16
-0.083875  0.375  0.12
-0.083875  0.385  0.09
-0.083875  0.395  0.06
-0.078125  0.165  0.57
-0.078125  0.175  0.56
-0.078125  0.185  0.56
-0.078125  0.195  0.48
-0.078125  0.205  0.5
-0.078125  0.215  0.44
-0.078125  0.225  0.42
-0.078125  0.235  0.43
-0.078125  0.245  0.4
-0.078125  0.255  0.38
-0.078125  0.265  0.34
-0.078125  0.275  0.3
-0.078125  0.285  0.28
-0.078125  0.295  0.28
-0.078125  0.305  0.22
-0.078125  0.315  0.2
-0.078125  0.325  0.23
-0.078125  0.335  0.13
-0.078125  0.345  0.17
-0.078125  0.355  0.16
-0.078125  0.365  0.14
-0.078125  0.375  0.09
-0.078125  0.385  0.11
-0.078125  0.395  0.09
-0.072375  0.145  0.66
-0.072375  0.155  0.67
-0.072375  0.165  0.65
-0.072375  0.175  0.62
-0.072375  0.185  0.59
-0.072375  0.195  0.59
-0.072375  0.205  0.49
-0.072375  0.215  0.54
-0.072375  0.225  0.43
-0.072375  0.235  0.48
-0.072375  0.245  0.42
-0.072375  0.255  0.41
-0.072375  0.265  0.32
-0.072375  0.275  0.27
-0.072375  0.285  0.29
-0.072375  0.295  0.29
-0.072375  0.305  0.25
-0.072375  0.315  0.28
-0.072375  0.325  0.2
-0.072375  0.335  0.18
-0.072375  0.345  0.2
-0.072375  0.355  0.16
-0.072375  0.365  0.17
-0.072375  0.375  0.13
-0.072375  0.385  0.12
-0.072375  0.395  0.08
-0.066625  0.135  0.75
-0.066625  0.145  0.75
-0.066625  0.155  0.68
-0.066625  0.165  0.69
-0.066625  0.175  0.66
-0.066625  0.185  0.57
-0.066625  0.195  0.61
-0.066625  0.205  0.54
-0.066625  0.215  0.55
-0.066625  0.225  0.49
-0.066625  0.235  0.45
-0.066625  0.245  0.43
-0.066625  0.255  0.4
-0.066625  0.265  0.39
-0.066625  0.275  0.37
-0.066625  0.285  0.29
-0.066625  0.295  0.29
-0.066625  0.305  0.29
-0.066625  0.315  0.24
-0.066625  0.325  0.21
-0.066625  0.335  0.2
-0.066625  0.345  0.16
-0.066625  0.355  0.14
-0.066625  0.365  0.18
-0.066625  0.375  0.12
-0.066625  0.385  0.08
-0.066625  0.395  0.11
-0.060875  0.125  0.75
-0.060875  0.135  0.74
-0.060875  0.145  0.83
-0.060875  0.155  0.76
-0.060875  0.165  0.74
-0.060875  0.175  0.68
-0.060875  0.185  0.64
-0.060875  0.195  0.58
-0.060875  0.205  0.61
-0.060875  0.215  0.53
-0.060875  0.225  0.53
-0.060875  0.235  0.48
-0.060875  0.245  0.46
-0.060875  0.255  0.45
-0.060875  0.265  0.36
-0.060875  0.275  0.37
-0.060875  0.285  0.33
-0.060875  0.295  0.33
-0.060875  0.305  0.25
-0.060875  0.315  0.24
-0.060875  0.325  0.26
-0.060875  0.335  0.2
-0.060875  0.345  0.14
-0.060875  0.355  0.15
-0.060875  0.365  0.19
-0.060875  0.375  0.12
-0.060875  0.385  0.13
-0.060875  0.395  0.13
-0.055125  0.115  0.89
-0.055125  0.125  0.85
-0.055125  0.135  0.84
-0.055125  0.145  0.78
-0.055125  0.155  0.8
-0.055125  0.165  0.74
-0.055125  0.175  0.68
-0.055125  0.185  0.68
-0.055125  0.195  0.64
-0.055125  0.205  0.6
-0.055125  0.215  0.54
-0.055125  0.225  0.51
-0.055125  0.235  0.51
-0.055125  0.245  0.44
-0.055125  0.255  0.47
-0.055125  0.265  0.4
-0.055125  0.275  0.38
-0.055125  0.285  0.36
-0.055125  0.295  0.34
-0.055125  0.305  0.27
-0.055125  0.315  0.23
-0.055125  0.325  0.19
-0.055125  0.335  0.2
-0.055125  0.345  0.18
-0.055125  0.355  0.16
-0.055125  0.365  0.18
-0.055125  0.375  0.12
-0.055125  0.385  0.11
-0.055125  0.395  0.1
-0.049375  0.105  0.94
-0.049375  0.115  0.94
-0.049375  0.125  0.86
-0.049375  0.135  0.82
-0.049375  0.145  0.79
-0.049375  0.155  0.8
-0.049375  0.165  0.73
-0.049375  0.175  0.69
-0.049375  0.185  0.65
-0.049375  0.195  0.62
-0.049375  0.205  0.62
-0.049375  0.215  0.53
-0.049375  0.225  0.54
-0.049375  0.235  0.46
-0.049375  0.245  0.46
-0.049375  0.255  0.41
-0.049375  0.265  0.37
-0.049375  0.275  0.33
-0.049375  0.285  0.3
-0.049375  0.295  0.3
-0.049375  0.305  0.24
-0.049375  0.315  0.25
-0.049375  0.325  0.24
-0.049375  0.335  0.22
-0.049375  0.345  0.2
-0.049375  0.355  0.21
-0.049375  0.365  0.14
-0.049375  0.375  0.12
-0.049375  0.385  0.11
-0.049375  0.395  0.09
-0.043625  0.095  0.99
-0.043625  0.105  0.95
-0.043625  0.115  0.92
-0.043625  0.125  0.89
-0.043625  0.135  0.89
-0.043625  0.145  0.78
-0.043625  0.155  0.79
-0.043625  0.165  0.74
-0.043625  0.175  0.72
-0.043625  0.185  0.61
-0.043625  0.195  0.61
-0.043625  0.205  0.63
-0.043625  0.215  0.54
-0.043625  0.225  0.49
-0.043625  0.235  0.49
-0.043625  0.245  0.45
-0.043625  0.255  0.39
-0.043625  0.265  0.41
-0.043625  0.275  0.38
-0.043625  0.285  0.36
-0.043625  0.295  0.25
-0.043625  0.305  0.24
-0.043625  0.315  0.22
-0.043625  0.325  0.19
-0.043625  0.335  0.24
-0.043625  0.345  0.18
-0.043625  0.355  0.17
-0.043625  0.365  0.16
-0.043625  0.375  0.12
-0.043625  0.385  0.13
-0.043625  0.395  0.09
-0.037875  0.085  0.93
-0.037875  0.095  0.92
-0.037875  0.105  0.9
-0.037875  0.115  0.87
-0.037875  0.125  0.85
-0.037875  0.135  0.8
-0.037875  0.145  0.77
-0.037875  0.155  0.78
-0.037875  0.165  0.72
-0.037875  0.175  0.67
-0.037875  0.185  0.71
-0.037875  0.195  0.62
-0.037875  0.205  0.57
-0.037875  0.215  0.51
-0.037875  0.225  0.54
-0.037875  0.235  0.43
-0.037875  0.245  0.38
-0.037875  0.255  0.38
-0.037875  0.265  0.34
-0.037875  0.275  0.35
-0.037875  0.285  0.34
-0.037875  0.295  0.3
-0.037875  0.305  0.29
-0.037875  0.315  0.2
-0.037875  0.325  0.24
-0.037875  0.335  0.22
-0.037875  0.345  0.18
-0.037875  0.355  0.17
-0.037875  0.365  0.13
-0.037875  0.375  0.12
-0.037875  0.385  0.12
-0.037875  0.395  0.1
-0.032125  0.065  0.86
-0.032125  0.075  0.91
-0.032125  0.085  0.9
-0.032125  0.095  0.92
-0.032125  0.105  0.89
-0.032125  0.115  0.83
-0.032125  0.125  0.8
-0.032125  0.135  0.84
-0.032125  0.145  0.74
-0.032125  0.155  0.71
-0.032125  0.165  0.7
-0.032125  0.175  0.63
-0.032125  0.185  0.65
-0.032125  0.195  0.58
-0.032125  0.205  0.57
-0.032125  0.215  0.54
-0.032125  0.225  0.47
-0.032125  0.235  0.5
-0.032125  0.245  0.42
-0.032125  0.255  0.34
-0.032125  0.265  0.38
-0.032125  0.275  0.34
-0.032125  0.285  0.3
-0.032125  0.295  0.29
-0.032125  0.305  0.24
-0.032125  0.315  0.21
-0.032125  0.325  0.22
-0.032125  0.335  0.18
-0.032125  0.345  0.2
-0.032125  0.355  0.16
-0.032125  0.365  0.16
-0.032125  0.375  0.13
-0.032125  0.385  0.13
-0.032125  0.395  0.09
-0.026375  0.055  0.75
-0.026375  0.065  0.83
-0.026375  0.075  0.89
-0.026375  0.085  0.85
-0.026375  0.095  0.86
-0.026375  0.105  0.86
-0.026375  0.115  0.81
-0.026375  0.125  0.75
-0.026375  0.135  0.73
-0.026375  0.145  0.73
-0.026375  0.155  0.68
-0.026375  0.165  0.65
-0.026375  0.175  0.59
-0.026375  0.185  0.64
-0.026375  0.195  0.59
-0.026375  0.205  0.5
-0.026375  0.215  0.51
-0.026375  0.225  0.45
-0.026375  0.235  0.43
-0.026375  0.245  0.39
-0.026375  0.255  0.36
-0.026375  0.265  0.36
-0.026375  0.275  0.36
-0.026375  0.285  0.29
-0.026375  0.295  0.28
-0.026375  0.305  0.25
-0.026375  0.315  0.24
-0.026375  0.325  0.23
-0.026375  0.335  0.22
-0.026375  0.345  0.19
-0.026375  0.355  0.16
-0.026375  0.365  0.13
-0.026375  0.375  0.09
-0.026375  0.385  0.1
-0.026375  0.395  0.12
-0.020625  0.045  0.8
-0.020625  0.055  0.77
-0.020625  0.065  0.8
-0.020625  0.075  0.79
-0.020625  0.085  0.77
-0.020625  0.095  0.82
-0.020625  0.105  0.78
-0.020625  0.115  0.7
-0.020625  0.125  0.77
-0.020625  0.135  0.75
-0.020625  0.145  0.66
-0.020625  0.155  0.68
-0.020625  0.165  0.6
-0.020625  0.175  0.6
-0.020625  0.185  0.61
-0.020625  0.195  0.51
-0.020625  0.205  0.46
-0.020625  0.215  0.41
-0.020625  0.225  0.47
-0.020625  0.235  0.45
-0.020625  0.245  0.39
-0.020625  0.255  0.36
-0.020625  0.265  0.31
-0.020625  0.275  0.24
-0.020625  0.285  0.24
-0.020625  0.295  0.27
-0.020625  0.305  0.26
-0.020625  0.315  0.22
-0.020625  0.325  0.22
-0.020625  0.335  0.16
-0.020625  0.345  0.18
-0.020625  0.355  0.13
-0.020625  0.365  0.11
-0.020625  0.375  0.1
-0.020625  0.385  0.09
-0.020625  0.395  0.09
-0.014875  0.035  0.62
-0.014875  0.045  0.67
-0.014875  0.055  0.76
-0.014875  0.065  0.71
-0.014875  0.075  0.75
-0.014875  0.085  0.72
-0.014875  0.095  0.72
-0.014875  0.105  0.74
-0.014875  0.115  0.76
-0.014875  0.125  0.68
-0.014875  0.135  0.67
-0.014875  0.145  0.61
-0.014875  0.155  0.57
-0.014875  0.165  0.64
-0.014875  0.175  0.54
-0.014875  0.185  0.53
-0.014875  0.195  0.53
-0.014875  0.205  0.46
-0.014875  0.215  0.4
-0.014875  0.225  0.41
-0.014875  0.235  0.42
-0.014875  0.245  0.39
-0.014875  0.255  0.33
-0.014875  0.265  0.27
-0.014875  0.275  0.26
-0.014875  0.285  0.24
-0.014875  0.295  0.21
-0.014875  0.305  0.21
-0.014875  0.315  0.23
-0.014875  0.325  0.16
-0.014875  0.335  0.17
-0.014875  0.345  0.12
-0.014875  0.355  0.14
-0.014875  0.365  0.13
-0.014875  0.375  0.13
-0.014875  0.385  0.11
-0.014875  0.395  0.1
-0.009125  0.025  0.52
-0.009125  0.035  0.52
-0.009125  0.045  0.6
-0.009125  0.055  0.57
-0.009125  0.065  0.66
-0.009125  0.075  0.68
-0.009125  0.085  0.72
-0.009125  0.095  0.68
-0.009125  0.105  0.61
-0.009125  0.115  0.63
-0.009125  0.125  0.63
-0.009125  0.135  0.63
-0.009125  0.145  0.66
-0.009125  0.155  0.57
-0.009125  0.165  0.55
-0.009125  0.175  0.49
-0.009125  0.185  0.48
-0.009125  0.195  0.45
-0.009125  0.205  0.45
-0.009125  0.215  0.42
-0.009125  0.225  0.35
-0.009125  0.235  0.34
-0.009125  0.245  0.36
-0.009125  0.255  0.3
-0.009125  0.265  0.25
-0.009125  0.275  0.26
-0.009125  0.285  0.29
-0.009125  0.295  0.22
-0.009125  0.305  0.21
-0.009125  0.315  0.19
-0.009125  0.325  0.15
-0.009125  0.335  0.17
-0.009125  0.345  0.12
-0.009125  0.355  0.12
-0.009125  0.365  0.17
-0.009125  0.375  0.12
-0.009125  0.385  0.12
-0.009125  0.395  0.07
-0.003375  0.015  0.47
-0.003375  0.025  0.42
-0.003375  0.035  0.42
-0.003375  0.045  0.46
-0.003375  0.055  0.57
-0.003375  0.065  0.54
-0.003375  0.075  0.52
-0.003375  0.085  0.55
-0.003375  0.095  0.58
-0.003375  0.105  0.59
-0.003375  0.115  0.55
-0.003375  0.125  0.57
-0.003375  0.135  0.51
-0.003375  0.145  0.54
-0.003375  0.155  0.54
-0.003375  0.165  0.47
-0.003375  0.175  0.49
-0.003375  0.185  0.38
-0.003375  0.195  0.35
-0.003375  0.205  0.41
-0.003375  0.215  0.4
-0.003375  0.225  0.31
-0.003375  0.235  0.34
-0.003375  0.245  0.36
-0.003375  0.255  0.33
-0.003375  0.265  0.25
-0.003375  0.275  0.28
-0.003375  0.285  0.21
-0.003375  0.295  0.25
-0.003375  0.305  0.18
-0.003375  0.315  0.16
-0.003375  0.325  0.16
-0.003375  0.335  0.18
-0.003375  0.345  0.12
-0.003375  0.355  0.11
-0.003375  0.365  0.11
-0.003375  0.375  0.09
-0.003375  0.385  0.08
-0.003375  0.395  0.07
0.002375  0.005  0.37
0.002375  0.015  0.36
0.002375  0.025  0.37
0.002375  0.035  0.36
0.002375  0.045  0.41
0.002375  0.055  0.44
0.002375  0.065  0.47
0.002375  0.075  0.44
0.002375  0.085  0.54
0.002375  0.095  0.53
0.002375  0.105  0.48
0.002375  0.115  0.5
0.002375  0.125  0.45
0.002375  0.135  0.45
0.002375  0.145  0.47
0.002375  0.155  0.43
0.002375  0.165  0.36
0.002375  0.175  0.42
0.002375  0.185  0.42
0.002375  0.195  0.37
0.002375  0.205  0.35
0.002375  0.215  0.3
0.002375  0.225  0.36
0.002375  0.235  0.33
0.002375  0.245  0.25
0.002375  0.255  0.26
0.002375  0.265  0.23
0.002375  0.275  0.25
0.002375  0.285  0.18
0.002375  0.295  0.18
0.002375  0.305  0.15
0.002375  0.315  0.18
0.002375  0.325  0.15
0.002375  0.335  0.18
0.002375  0.345  0.12
0.002375  0.355  0.08
0.002375  0.365  0.08
0.002375  0.375  0.07
0.002375  0.385  0.1
0.002375  0.395  0.07
0.008125  0.025  0.33
0.008125  0.035  0.28
0.008125  0.045  0.34
0.008125  0.055  0.38
0.008125  0.065  0.39
0.008125  0.075  0.39
0.008125  0.085  0.37
0.008125  0.095  0.39
0.008125  0.105  0.43
0.008125  0.115  0.41
0.008125  0.125  0.42
0.008125  0.135  0.43
0.008125  0.145  0.44
0.008125  0.155  0.4
0.008125  0.165  0.38
0.008125  0.175  0.32
0.008125  0.185  0.32
0.008125  0.195  0.37
0.008125  0.205  0.34
0.008125  0.215  0.28
0.008125  0.225  0.35
0.008125  0.235  0.28
0.008125  0.245  0.25
0.008125  0.255  0.27
0.008125  0.265  0.19
0.008125  0.275  0.17
0.008125  0.285  0.16
0.008125  0.295  0.18
0.008125  0.305  0.15
0.008125  0.315  0.12
0.008125  0.325  0.16
0.008125  0.335  0.13
0.008125  0.345  0.09
0.008125  0.355  0.13
0.008125  0.365  0.12
0.008125  0.375  0.07
0.008125  0.385  0.05
0.008125  0.395  0.08
0.013875  0.035  0.29
0.013875  0.045  0.32
0.013875  0.055  0.31
0.013875  0.065  0.38
0.013875  0.075  0.35
0.013875  0.085  0.32
0.013875  0.095  0.33
0.013875  0.105  0.37
0.013875  0.115  0.38
0.013875  0.125  0.34
0.013875  0.135  0.37
0.013875  0.145  0.36
0.013875  0.155  0.33
0.013875  0.165  0.31
0.013875  0.175  0.28
0.013875  0.185  0.31
0.013875  0.195  0.28
0.013875  0.205  0.26
0.013875  0.215  0.24
0.013875  0.225  0.21
0.013875  0.235  0.2
0.013875  0.245  0.14
0.013875  0.255  0.18
0.013875  0.265  0.16
0.013875  0.275  0.16
0.013875  0.285  0.16
0.013875  0.295  0.16
0.013875  0.305  0.14
0.013875  0.315  0.14
0.013875  0.325  0.11
0.013875  0.335  0.09
0.013875  0.345  0.11
0.013875  0.355  0.07
0.013875  0.365  0.09
0.013875  0.375  0.05
0.013875  0.385  0.06
0.013875  0.395  0.05
0.019625  0.045  0.21
0.019625  0.055  0.22
0.019625  0.065  0.24
0.019625  0.075  0.3
0.019625  0.085  0.3
0.019625  0.095  0.26
0.019625  0.105  0.28
0.019625  0.115  0.31
0.019625  0.125  0.25
0.019625  0.135  0.34
0.019625  0.145  0.28
0.019625  0.155  0.26
0.019625  0.165  0.28
0.019625  0.175  0.27
0.019625  0.185  0.23
0.019625  0.195  0.29
0.019625  0.205  0.23
0.019625  0.215  0.2
0.019625  0.225  0.18
0.019625  0.235  0.2
0.019625  0.245  0.19
0.019625  0.255  0.13
0.019625  0.265  0.2
0.019625  0.275  0.13
0.019625  0.285  0.14
0.019625  0.295  0.12
0.019625  0.305  0.11
0.019625  0.315  0.13
0.019625  0.325  0.12
0.019625  0.335  0.08
0.019625  0.345  0.1
0.019625  0.355  0.06
0.019625  0.365  0.05
0.019625  0.375  0.06
0.019625  0.385  0.05
0.019625  0.395  0.06
0.025375  0.055  0.23
0.025375  0.065  0.22
0.025375  0.075  0.27
0.025375  0.085  0.18
0.025375  0.095  0.19
0.025375  0.105  0.18
0.025375  0.115  0.24
0.025375  0.125  0.24
0.025375  0.135  0.27
0.025375  0.145  0.2
0.025375  0.155  0.22
0.025375  0.165  0.19
0.025375  0.175  0.23
0.025375  0.185  0.24
0.025375  0.195  0.21
0.025375  0.205  0.24
0.025375  0.215  0.21
0.025375  0.225  0.16
0.025375  0.235  0.14
0.025375  0.245  0.17
0.025375  0.255  0.16
0.025375  0.265  0.14
0.025375  0.275  0.13
0.025375  0.285  0.09
0.025375  0.295  0.11
0.025375  0.305  0.13
0.025375  0.315  0.07
0.025375  0.325  0.1
0.025375  0.335  0.07
0.025375  0.345  0.08
0.025375  0.355  0.1
0.025375  0.365  0.05
0.025375  0.375  0.04
0.025375  0.385  0.05
0.025375  0.395  0.04
0.031125  0.065  0.21
0.031125  0.075  0.21
0.031125  0.085  0.2
0.031125  0.095  0.22
0.031125  0.105  0.21
0.031125  0.115  0.16
0.031125  0.125  0.2
0.031125  0.135  0.18
0.031125  0.145  0.16
0.031125  0.155  0.21
0.031125  0.165  0.18
0.031125  0.175  0.18
0.031125  0.185  0.16
0.031125  0.195  0.19
0.031125  0.205  0.16
0.031125  0.215  0.18
0.031125  0.225  0.15
0.031125  0.235  0.11
0.031125  0.245  0.12
0.031125  0.255  0.18
0.031125  0.265  0.13
0.031125  0.275  0.09
0.031125  0.285  0.09
0.031125  0.295  0.1
0.031125  0.305  0.08
0.031125  0.315  0.08
0.031125  0.325  0.1
0.031125  0.335  0.07
0.031125  0.345  0.09
0.031125  0.355  0.05
0.031125  0.365  0.05
0.031125  0.375  0.07
0.031125  0.385  0.03
0.031125  0.395  0.03
0.036875  0.075  0.17
0.036875  0.085  0.14
0.036875  0.095  0.13
0.036875  0.105  0.12
0.036875  0.115  0.16
0.036875  0.125  0.15
0.036875  0.135  0.16
0.036875  0.145  0.16
0.036875  0.155  0.16
0.036875  0.165  0.16
0.036875  0.175  0.14
0.036875  0.185  0.15
0.036875  0.195  0.09
0.036875  0.205  0.16
0.036875  0.215  0.11
0.036875  0.225  0.09
0.036875  0.235  0.15
0.036875  0.245  0.12
0.036875  0.255  0.14
0.036875  0.265  0.12
0.036875  0.275  0.08
0.036875  0.285  0.11
0.036875  0.295  0.06
0.036875  0.305  0.07
0.036875  0.315  0.05
0.036875  0.325  0.04
0.036875  0.335  0.08
0.036875  0.345  0.07
0.036875  0.355  0.07
0.036875  0.365  0.05
0.036875  0.375  0.06
0.036875  0.385  0.02
0.036875  0.395  0.05
0.042625  0.095  0.12
0.042625  0.105  0.14
0.042625  0.115  0.13
0.042625  0.125  0.11
0.042625  0.135  0.11
0.042625  0.145  0.09
0.042625  0.155  0.13
0.042625  0.165  0.11
0.042625  0.175  0.11
0.042625  0.185  0.11
0.042625  0.195  0.13
0.042625  0.205  0.1
0.042625  0.215  0.12
0.042625  0.225  0.09
0.042625  0.235  0.12
0.042625  0.245  0.1
0.042625  0.255  0.08
0.042625  0.265  0.09
0.042625  0.275  0.07
0.042625  0.285  0.06
0.042625  0.295  0.04
0.042625  0.305  0.04
0.042625  0.315  0.05
0.042625  0.325  0.05
0.042625  0.335  0.05
0.042625  0.345  0.03
0.042625  0.355  0.03
0.042625  0.365  0.04
0.042625  0.375  0.04
0.042625  0.385  0.03
0.042625  0.395  0.01
0.048375  0.105  0.12
0.048375  0.115  0.09
0.048375  0.125  0.11
0.048375  0.135  0.13
0.048375  0.145  0.11
0.048375  0.155  0.1
0.048375  0.165  0.1
0.048375  0.175  0.09
0.048375  0.185  0.1
0.048375  0.195  0.08
0.048375  0.205  0.08
0.048375  0.215  0.07
0.048375  0.225  0.07
0.048375  0.235  0.09
0.048375  0.245  0.07
0.048375  0.255  0.07
0.048375  0.265  0.04
0.048375  0.275  0.06
0.048375  0.285  0.05
0.048375  0.295  0.05
0.048375  0.305  0.04
0.048375  0.315  0.03
0.048375  0.325  0.03
0.048375  0.335  0.02
0.048375  0.345  0.04
0.048375  0.355  0.04
0.048375  0.365  0.02
0.048375  0.375  0.02
0.048375  0.385  0.03
0.048375  0.395  0.01
0.054125  0.115  0.06
0.054125  0.125  0.1
0.054125  0.135  0.09
0.054125  0.145  0.07
0.054125  0.155  0.09
0.054125  0.165  0.04
0.054125  0.175  0.07
0.054125  0.185  0.07
0.054125  0.195  0.05
0.054125  0.205  0.08
0.054125  0.215  0.06
0.054125  0.225  0.05
0.054125  0.235  0.05
0.054125  0.245  0.08
0.054125  0.255  0.05
0.054125  0.265  0.04
0.054125  0.275  0.07
0.054125  0.285  0.04
0.054125  0.295  0.05
0.054125  0.305  0.05
0.054125  0.315  0.03
0.054125  0.325  0.04
0.054125  0.335  0.04
0.054125  0.345  0.02
0.054125  0.355  0.02
0.054125  0.365  0.03
0.054125  0.375  0.01
0.054125  0.385  0.01
0.054125  0.395  0.02
0.059875  0.125  0.06
0.059875  0.135  0.04
0.059875  0.145  0.07
0.059875  0.155  0.06
0.059875  0.165  0.06
0.059875  0.175  0.07
0.059875  0.185  0.05
0.059875  0.195  0.09
0.059875  0.205  0.07
0.059875  0.215  0.05
0.059875  0.225  0.04
0.059875  0.235  0.05
0.059875  0.245  0.05
0.059875  0.255  0.03
0.059875  0.265  0.04
0.059875  0.275  0.02
0.059875  0.285  0.05
0.059875  0.295  0.03
0.059875  0.305  0.04
0.059875  0.315  0.05
0.059875  0.325  0.03
0.059875  0.335  0.03
0.059875  0.345  0.02
0.059875  0.355  0.02
0.059875  0.365  0.01
0.059875  0.375  0.0
0.059875  0.385  0.03
0.059875  0.395  0.01
0.065625  0.135  0.05
0.065625  0.145  0.05
0.065625  0.155  0.08
0.065625  0.165  0.03
0.065625  0.175  0.05
0.065625  0.185  0.05
0.065625  0.195  0.03
0.065625  0.205  0.04
0.065625  0.215  0.06
0.065625  0.225  0.04
0.065625  0.235  0.06
0.065625  0.245  0.03
0.065625  0.255  0.03
0.065625  0.265  0.04
0.065625  0.275  0.04
0.065625  0.285  0.03
0.065625  0.295  0.04
0.065625  0.305  0.03
0.065625  0.315  0.03
0.065625  0.325  0.02
0.065625  0.335  0.02
0.065625  0.345  0.02
0.065625  0.355  0.02
0.065625  0.365  0.01
0.065625  0.375  0.01
0.065625  0.385  0.02
0.065625  0.395  0.01
0.071375  0.145  0.03
0.071375  0.155  0.04
0.071375  0.165  0.05
0.071375  0.175  0.04
0.071375  0.185  0.03
0.071375  0.195  0.05
0.071375  0.205  0.05
0.071375  0.215  0.03
0.071375  0.225  0.03
0.071375  0.235  0.04
0.071375  0.245  0.03
0.071375  0.255  0.03
0.071375  0.265  0.01
0.071375  0.275  0.02
0.071375  0.285  0.02
0.071375  0.295  0.01
0.071375  0.305  0.03
0.071375  0.315  0.01
0.071375  0.325  0.01
0.071375  0.335  0.02
0.071375  0.345  0.02
0.071375  0.355  0.03
0.071375  0.365  0.02
0.071375  0.375  0.01
0.071375  0.385  0.02
0.071375  0.395  0.01
0.077125  0.155  0.02
0.077125  0.165  0.03
0.077125  0.175  0.04
0.077125  0.185  0.03
0.077125  0.195  0.02
0.077125  0.205  0.03
0.077125  0.215  0.02
0.077125  0.225  0.01
0.077125  0.235  0.03
0.077125  0.245  0.03
0.077125  0.255  0.03
0.077125  0.265  0.04
0.077125  0.275  0.01
0.077125  0.285  0.03
0.077125  0.295  0.02
0.077125  0.305  0.01
0.077125  0.315  0.01
0.077125  0.325  0.01
0.077125  0.335  0.01
0.077125  0.345  0.02
0.077125  0.355  0.01
0.077125  0.365  0.01
0.077125  0.375  0.01
0.077125  0.395  0.01


==> q2_11_to_11.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 11.00 < q2 < 11.75 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.078125  0.46875  0.01
-0.069375  0.15625  0.01
-0.069375  0.20625  0.01
-0.069375  0.31875  0.01
-0.060625  0.13125  0.01
-0.060625  0.14375  0.01
-0.060625  0.15625  0.01
-0.060625  0.16875  0.01
-0.060625  0.18125  0.01
-0.060625  0.19375  0.01
-0.060625  0.20625  0.01
-0.060625  0.23125  0.01
-0.060625  0.24375  0.01
-0.060625  0.30625  0.01
-0.060625  0.39375  0.01
-0.060625  0.40625  0.01
-0.060625  0.49375  0.01
-0.051875  0.10625  0.01
-0.051875  0.11875  0.01
-0.051875  0.13125  0.01
-0.051875  0.16875  0.01
-0.051875  0.18125  0.01
-0.051875  0.19375  0.01
-0.051875  0.20625  0.01
-0.051875  0.21875  0.01
-0.051875  0.24375  0.01
-0.051875  0.25625  0.01
-0.051875  0.26875  0.01
-0.051875  0.28125  0.01
-0.051875  0.29375  0.01
-0.051875  0.31875  0.01
-0.051875  0.35625  0.01
-0.051875  0.36875  0.01
-0.051875  0.38125  0.01
-0.043125  0.10625  0.01
-0.043125  0.15625  0.01
-0.043125  0.18125  0.01
-0.043125  0.19375  0.01
-0.043125  0.20625  0.01
-0.043125  0.21875  0.02
-0.043125  0.23125  0.01
-0.043125  0.24375  0.02
-0.043125  0.25625  0.01
-0.043125  0.26875  0.01
-0.043125  0.28125  0.01
-0.043125  0.31875  0.01
-0.043125  0.34375  0.01
-0.043125  0.36875  0.01
-0.043125  0.39375  0.01
-0.043125  0.41875  0.01
-0.043125  0.44375  0.01
-0.034375  0.08125  0.01
-0.034375  0.09375  0.01
-0.034375  0.10625  0.01
-0.034375  0.11875  0.01
-0.034375  0.13125  0.02
-0.034375  0.14375  0.01
-0.034375  0.15625  0.01
-0.034375  0.16875  0.02
-0.034375  0.18125  0.04
-0.034375  0.20625  0.02
-0.034375  0.21875  0.01
-0.034375  0.23125  0.01
-0.034375  0.24375  0.02
-0.034375  0.25625  0.02
-0.034375  0.28125  0.02
-0.034375  0.29375  0.01
-0.034375  0.30625  0.01
-0.034375  0.34375  0.01
-0.034375  0.35625  0.01
-0.034375  0.36875  0.01
-0.034375  0.39375  0.01
-0.034375  0.41875  0.01
-0.034375  0.49375  0.01
-0.025625  0.05625  0.01
-0.025625  0.06875  0.02
-0.025625  0.08125  0.01
-0.025625  0.09375  0.03
-0.025625  0.10625  0.01
-0.025625  0.11875  0.04
-0.025625  0.13125  0.06
-0.025625  0.14375  0.04
-0.025625  0.15625  0.03
-0.025625  0.16875  0.03
-0.025625  0.18125  0.02
-0.025625  0.19375  0.03
-0.025625  0.20625  0.02
-0.025625  0.21875  0.01
-0.025625  0.23125  0.03
-0.025625  0.24375  0.03
-0.025625  0.25625  0.02
-0.025625  0.29375  0.01
-0.025625  0.30625  0.01
-0.025625  0.31875  0.02
-0.025625  0.33125  0.01
-0.025625  0.34375  0.01
-0.025625  0.36875  0.01
-0.025625  0.38125  0.01
-0.025625  0.43125  0.01
-0.025625  0.45625  0.01
-0.016875  0.04375  0.02
-0.016875  0.05625  0.04
-0.016875  0.06875  0.04
-0.016875  0.08125  0.05
-0.016875  0.09375  0.05
-0.016875  0.10625  0.06
-0.016875  0.11875  0.06
-0.016875  0.13125  0.04
-0.016875  0.14375  0.03
-0.016875  0.15625  0.05
-0.016875  0.16875  0.06
-0.016875  0.18125  0.03
-0.016875  0.19375  0.03
-0.016875  0.20625  0.02
-0.016875  0.21875  0.06
-0.016875  0.23125  0.02
-0.016875  0.24375  0.02
-0.016875  0.25625  0.03
-0.016875  0.26875  0.02
-0.016875  0.28125  0.03
-0.016875  0.29375  0.03
-0.016875  0.30625  0.01
-0.016875  0.31875  0.03
-0.016875  0.33125  0.02
-0.016875  0.34375  0.01
-0.016875  0.35625  0.01
-0.016875  0.36875  0.01
-0.016875  0.38125  0.01
-0.016875  0.39375  0.01
-0.016875  0.43125  0.01
-0.016875  0.44375  0.01
-0.008125  0.01875  0.06
-0.008125  0.03125  0.07
-0.008125  0.04375  0.07
-0.008125  0.05625  0.03
-0.008125  0.06875  0.09
-0.008125  0.08125  0.07
-0.008125  0.09375  0.06
-0.008125  0.10625  0.08
-0.008125  0.11875  0.06
-0.008125  0.13125  0.07
-0.008125  0.14375  0.08
-0.008125  0.15625  0.1
-0.008125  0.16875  0.04
-0.008125  0.18125  0.07
-0.008125  0.19375  0.07
-0.008125  0.20625  0.1
-0.008125  0.21875  0.06
-0.008125  0.23125  0.05
-0.008125  0.24375  0.04
-0.008125  0.25625  0.03
-0.008125  0.26875  0.07
-0.008125  0.28125  0.05
-0.008125  0.29375  0.05
-0.008125  0.30625  0.03
-0.008125  0.31875  0.02
-0.008125  0.33125  0.02
-0.008125  0.34375  0.01
-0.008125  0.35625  0.03
-0.008125  0.36875  0.01
-0.008125  0.38125  0.01
-0.008125  0.39375  0.01
-0.008125  0.40625  0.01
0.000625  0.00625  0.05
0.000625  0.01875  0.07
0.000625  0.03125  0.07
0.000625  0.04375  0.11
0.000625  0.05625  0.06
0.000625  0.06875  0.09
0.000625  0.08125  0.13
0.000625  0.09375  0.1
0.000625  0.10625  0.14
0.000625  0.11875  0.13
0.000625  0.13125  0.15
0.000625  0.14375  0.09
0.000625  0.15625  0.08
0.000625  0.16875  0.13
0.000625  0.18125  0.12
0.000625  0.19375  0.13
0.000625  0.20625  0.07
0.000625  0.21875  0.09
0.000625  0.23125  0.08
0.000625  0.24375  0.06
0.000625  0.25625  0.06
0.000625  0.26875  0.05
0.000625  0.28125  0.08
0.000625  0.29375  0.05
0.000625  0.30625  0.06
0.000625  0.31875  0.03
0.000625  0.33125  0.03
0.000625  0.34375  0.02
0.000625  0.35625  0.01
0.000625  0.36875  0.02
0.000625  0.38125  0.03
0.000625  0.39375  0.01
0.000625  0.40625  0.01
0.000625  0.49375  0.01
0.009375  0.01875  0.14
0.009375  0.03125  0.16
0.009375  0.04375  0.1
0.009375  0.05625  0.18
0.009375  0.06875  0.13
0.009375  0.08125  0.13
0.009375  0.09375  0.17
0.009375  0.10625  0.19
0.009375  0.11875  0.17
0.009375  0.13125  0.18
0.009375  0.14375  0.15
0.009375  0.15625  0.17
0.009375  0.16875  0.2
0.009375  0.18125  0.17
0.009375  0.19375  0.14
0.009375  0.20625  0.19
0.009375  0.21875  0.15
0.009375  0.23125  0.08
0.009375  0.24375  0.13
0.009375  0.25625  0.09
0.009375  0.26875  0.09
0.009375  0.28125  0.08
0.009375  0.29375  0.07
0.009375  0.30625  0.03
0.009375  0.31875  0.02
0.009375  0.33125  0.03
0.009375  0.34375  0.05
0.009375  0.35625  0.03
0.009375  0.36875  0.02
0.009375  0.38125  0.01
0.009375  0.39375  0.01
0.009375  0.40625  0.02
0.009375  0.41875  0.02
0.009375  0.43125  0.01
0.009375  0.46875  0.01
0.009375  0.49375  0.01
0.018125  0.04375  0.16
0.018125  0.05625  0.24
0.018125  0.06875  0.21
0.018125  0.08125  0.25
0.018125  0.09375  0.22
0.018125  0.10625  0.29
0.018125  0.11875  0.28
0.018125  0.13125  0.3
0.018125  0.14375  0.26
0.018125  0.15625  0.3
0.018125  0.16875  0.23
0.018125  0.18125  0.26
0.018125  0.19375  0.26
0.018125  0.20625  0.24
0.018125  0.21875  0.14
0.018125  0.23125  0.18
0.018125  0.24375  0.19
0.018125  0.25625  0.13
0.018125  0.26875  0.12
0.018125  0.28125  0.09
0.018125  0.29375  0.08
0.018125  0.30625  0.06
0.018125  0.31875  0.07
0.018125  0.33125  0.07
0.018125  0.34375  0.07
0.018125  0.35625  0.02
0.018125  0.36875  0.02
0.018125  0.39375  0.01
0.018125  0.40625  0.02
0.018125  0.41875  0.02
0.018125  0.43125  0.01
0.018125  0.45625  0.01
0.018125  0.46875  0.01
0.018125  0.48125  0.01
0.026875  0.05625  0.32
0.026875  0.06875  0.32
0.026875  0.08125  0.31
0.026875  0.09375  0.35
0.026875  0.10625  0.35
0.026875  0.11875  0.47
0.026875  0.13125  0.39
0.026875  0.14375  0.3
0.026875  0.15625  0.36
0.026875  0.16875  0.32
0.026875  0.18125  0.3
0.026875  0.19375  0.27
0.026875  0.20625  0.27
0.026875  0.21875  0.2
0.026875  0.23125  0.2
0.026875  0.24375  0.14
0.026875  0.25625  0.13
0.026875  0.26875  0.14
0.026875  0.28125  0.12
0.026875  0.29375  0.09
0.026875  0.30625  0.1
0.026875  0.31875  0.06
0.026875  0.33125  0.06
0.026875  0.34375  0.08
0.026875  0.35625  0.02
0.026875  0.36875  0.05
0.026875  0.38125  0.04
0.026875  0.39375  0.02
0.026875  0.40625  0.02
0.026875  0.43125  0.02
0.026875  0.44375  0.02
0.026875  0.45625  0.01
0.026875  0.49375  0.01
0.035625  0.08125  0.48
0.035625  0.09375  0.44
0.035625  0.10625  0.51
0.035625  0.11875  0.47
0.035625  0.13125  0.38
0.035625  0.14375  0.48
0.035625  0.15625  0.47
0.035625  0.16875  0.45
0.035625  0.18125  0.39
0.035625  0.19375  0.39
0.035625  0.20625  0.38
0.035625  0.21875  0.31
0.035625  0.23125  0.26
0.035625  0.24375  0.21
0.035625  0.25625  0.19
0.035625  0.26875  0.19
0.035625  0.28125  0.13
0.035625  0.29375  0.09
0.035625  0.30625  0.08
0.035625  0.31875  0.11
0.035625  0.33125  0.07
0.035625  0.34375  0.05
0.035625  0.35625  0.07
0.035625  0.36875  0.05
0.035625  0.38125  0.03
0.035625  0.39375  0.02
0.035625  0.40625  0.03
0.035625  0.41875  0.01
0.035625  0.43125  0.03
0.035625  0.44375  0.02
0.035625  0.46875  0.01
0.035625  0.48125  0.02
0.044375  0.09375  0.57
0.044375  0.10625  0.61
0.044375  0.11875  0.53
0.044375  0.13125  0.59
0.044375  0.14375  0.61
0.044375  0.15625  0.49
0.044375  0.16875  0.59
0.044375  0.18125  0.43
0.044375  0.19375  0.45
0.044375  0.20625  0.38
0.044375  0.21875  0.39
0.044375  0.23125  0.32
0.044375  0.24375  0.32
0.044375  0.25625  0.23
0.044375  0.26875  0.22
0.044375  0.28125  0.17
0.044375  0.29375  0.17
0.044375  0.30625  0.16
0.044375  0.31875  0.16
0.044375  0.33125  0.09
0.044375  0.34375  0.06
0.044375  0.35625  0.06
0.044375  0.36875  0.05
0.044375  0.38125  0.03
0.044375  0.39375  0.03
0.044375  0.40625  0.04
0.044375  0.41875  0.03
0.044375  0.43125  0.02
0.044375  0.44375  0.02
0.044375  0.45625  0.01
0.044375  0.46875  0.01
0.044375  0.49375  0.01
0.053125  0.10625  0.69
0.053125  0.11875  0.68
0.053125  0.13125  0.75
0.053125  0.14375  0.74
0.053125  0.15625  0.67
0.053125  0.16875  0.63
0.053125  0.18125  0.56
0.053125  0.19375  0.54
0.053125  0.20625  0.44
0.053125  0.21875  0.41
0.053125  0.23125  0.39
0.053125  0.24375  0.33
0.053125  0.25625  0.29
0.053125  0.26875  0.28
0.053125  0.28125  0.2
0.053125  0.29375  0.16
0.053125  0.30625  0.19
0.053125  0.31875  0.15
0.053125  0.33125  0.12
0.053125  0.34375  0.07
0.053125  0.35625  0.09
0.053125  0.36875  0.05
0.053125  0.38125  0.06
0.053125  0.39375  0.07
0.053125  0.40625  0.06
0.053125  0.41875  0.05
0.053125  0.43125  0.02
0.053125  0.44375  0.02
0.053125  0.45625  0.01
0.053125  0.46875  0.02
0.053125  0.48125  0.02
0.053125  0.49375  0.01
0.061875  0.13125  0.76
0.061875  0.14375  0.81
0.061875  0.15625  0.78
0.061875  0.16875  0.7
0.061875  0.18125  0.69
0.061875  0.19375  0.6
0.061875  0.20625  0.55
0.061875  0.21875  0.51
0.061875  0.23125  0.41
0.061875  0.24375  0.32
0.061875  0.25625  0.35
0.061875  0.26875  0.24
0.061875  0.28125  0.22
0.061875  0.29375  0.23
0.061875  0.30625  0.18
0.061875  0.31875  0.18
0.061875  0.33125  0.15
0.061875  0.34375  0.13
0.061875  0.35625  0.07
0.061875  0.36875  0.07
0.061875  0.38125  0.1
0.061875  0.39375  0.07
0.061875  0.40625  0.07
0.061875  0.41875  0.04
0.061875  0.43125  0.03
0.061875  0.44375  0.02
0.061875  0.45625  0.02
0.061875  0.46875  0.02
0.061875  0.48125  0.02
0.061875  0.49375  0.01
0.070625  0.14375  0.9
0.070625  0.15625  0.88
0.070625  0.16875  0.88
0.070625  0.18125  0.76
0.070625  0.19375  0.74
0.070625  0.20625  0.57
0.070625  0.21875  0.6
0.070625  0.23125  0.5
0.070625  0.24375  0.44
0.070625  0.25625  0.39
0.070625  0.26875  0.31
0.070625  0.28125  0.35
0.070625  0.29375  0.37
0.070625  0.30625  0.23
0.070625  0.31875  0.2
0.070625  0.33125  0.14
0.070625  0.34375  0.13
0.070625  0.35625  0.14
0.070625  0.36875  0.09
0.070625  0.38125  0.13
0.070625  0.39375  0.08
0.070625  0.40625  0.07
0.070625  0.41875  0.03
0.070625  0.43125  0.04
0.070625  0.44375  0.02
0.070625  0.45625  0.02
0.070625  0.46875  0.02
0.070625  0.48125  0.02
0.070625  0.49375  0.01
0.079375  0.16875  0.9
0.079375  0.18125  0.8
0.079375  0.19375  0.85
0.079375  0.20625  0.71
0.079375  0.21875  0.63
0.079375  0.23125  0.58
0.079375  0.24375  0.46
0.079375  0.25625  0.45
0.079375  0.26875  0.41
0.079375  0.28125  0.32
0.079375  0.29375  0.24
0.079375  0.30625  0.29
0.079375  0.31875  0.19
0.079375  0.33125  0.15
0.079375  0.34375  0.15
0.079375  0.35625  0.13
0.079375  0.36875  0.06
0.079375  0.38125  0.07
0.079375  0.39375  0.06
0.079375  0.40625  0.08
0.079375  0.41875  0.05
0.079375  0.43125  0.03
0.079375  0.44375  0.03
0.079375  0.45625  0.02
0.079375  0.46875  0.01
0.079375  0.48125  0.01
0.079375  0.49375  0.02
0.088125  0.18125  0.85
0.088125  0.19375  0.77
0.088125  0.20625  0.7
0.088125  0.21875  0.68
0.088125  0.23125  0.59
0.088125  0.24375  0.56
0.088125  0.25625  0.53
0.088125  0.26875  0.46
0.088125  0.28125  0.34
0.088125  0.29375  0.3
0.088125  0.30625  0.26
0.088125  0.31875  0.22
0.088125  0.33125  0.2
0.088125  0.34375  0.14
0.088125  0.35625  0.1
0.088125  0.36875  0.11
0.088125  0.38125  0.11
0.088125  0.39375  0.1
0.088125  0.40625  0.06
0.088125  0.41875  0.05
0.088125  0.43125  0.07
0.088125  0.44375  0.05
0.088125  0.45625  0.02
0.088125  0.46875  0.01
0.088125  0.48125  0.02
0.088125  0.49375  0.02
0.096875  0.19375  0.71
0.096875  0.20625  0.76
0.096875  0.21875  0.7
0.096875  0.23125  0.57
0.096875  0.24375  0.52
0.096875  0.25625  0.56
0.096875  0.26875  0.47
0.096875  0.28125  0.35
0.096875  0.29375  0.36
0.096875  0.30625  0.33
0.096875  0.31875  0.27
0.096875  0.33125  0.19
0.096875  0.34375  0.16
0.096875  0.35625  0.2
0.096875  0.36875  0.16
0.096875  0.38125  0.13
0.096875  0.39375  0.07
0.096875  0.40625  0.05
0.096875  0.41875  0.07
0.096875  0.43125  0.08
0.096875  0.44375  0.05
0.096875  0.45625  0.03
0.096875  0.46875  0.02
0.096875  0.48125  0.01
0.096875  0.49375  0.02
0.105625  0.21875  0.65
0.105625  0.23125  0.6
0.105625  0.24375  0.53
0.105625  0.25625  0.51
0.105625  0.26875  0.47
0.105625  0.28125  0.38
0.105625  0.29375  0.32
0.105625  0.30625  0.31
0.105625  0.31875  0.27
0.105625  0.33125  0.23
0.105625  0.34375  0.15
0.105625  0.35625  0.16
0.105625  0.36875  0.19
0.105625  0.38125  0.1
0.105625  0.39375  0.11
0.105625  0.40625  0.09
0.105625  0.41875  0.05
0.105625  0.43125  0.05
0.105625  0.44375  0.03
0.105625  0.45625  0.04
0.105625  0.46875  0.05
0.105625  0.48125  0.02
0.105625  0.49375  0.03
0.114375  0.23125  0.47
0.114375  0.24375  0.49
0.114375  0.25625  0.51
0.114375  0.26875  0.48
0.114375  0.28125  0.37
0.114375  0.29375  0.38
0.114375  0.30625  0.25
0.114375  0.31875  0.25
0.114375  0.33125  0.2
0.114375  0.34375  0.15
0.114375  0.35625  0.2
0.114375  0.36875  0.09
0.114375  0.38125  0.14
0.114375  0.39375  0.13
0.114375  0.40625  0.08
0.114375  0.41875  0.09
0.114375  0.43125  0.05
0.114375  0.44375  0.07
0.114375  0.45625  0.04
0.114375  0.46875  0.04
0.114375  0.48125  0.01
0.114375  0.49375  0.01
0.123125  0.25625  0.43
0.123125  0.26875  0.38
0.123125  0.28125  0.37
0.123125  0.29375  0.31
0.123125  0.30625  0.28
0.123125  0.31875  0.27
0.123125  0.33125  0.22
0.123125  0.34375  0.19
0.123125  0.35625  0.18
0.123125  0.36875  0.1
0.123125  0.38125  0.08
0.123125  0.39375  0.07
0.123125  0.40625  0.07
0.123125  0.41875  0.07
0.123125  0.43125  0.06
0.123125  0.44375  0.04
0.123125  0.45625  0.04
0.123125  0.46875  0.03
0.123125  0.48125  0.01
0.123125  0.49375  0.01
0.131875  0.26875  0.35
0.131875  0.28125  0.33
0.131875  0.29375  0.32
0.131875  0.30625  0.26
0.131875  0.31875  0.22
0.131875  0.33125  0.22
0.131875  0.34375  0.2
0.131875  0.35625  0.13
0.131875  0.36875  0.14
0.131875  0.38125  0.11
0.131875  0.39375  0.14
0.131875  0.40625  0.13
0.131875  0.41875  0.04
0.131875  0.43125  0.06
0.131875  0.44375  0.05
0.131875  0.45625  0.04
0.131875  0.46875  0.04
0.131875  0.48125  0.01
0.131875  0.49375  0.02
0.140625  0.28125  0.3
0.140625  0.29375  0.27
0.140625  0.30625  0.25
0.140625  0.31875  0.22
0.140625  0.33125  0.18
0.140625  0.34375  0.22
0.140625  0.35625  0.14
0.140625  0.36875  0.14
0.140625  0.38125  0.09
0.140625  0.39375  0.11
0.140625  0.40625  0.09
0.140625  0.41875  0.06
0.140625  0.43125  0.08
0.140625  0.44375  0.03
0.140625  0.45625  0.06
0.140625  0.46875  0.02
0.140625  0.48125  0.01
0.140625  0.49375  0.02
0.149375  0.30625  0.19
0.149375  0.31875  0.22
0.149375  0.33125  0.23
0.149375  0.34375  0.18
0.149375  0.35625  0.17
0.149375  0.36875  0.09
0.149375  0.38125  0.09
0.149375  0.39375  0.1
0.149375  0.40625  0.05
0.149375  0.41875  0.05
0.149375  0.43125  0.05
0.149375  0.44375  0.05
0.149375  0.45625  0.05
0.149375  0.46875  0.02
0.149375  0.48125  0.03
0.149375  0.49375  0.04
0.158125  0.31875  0.14
0.158125  0.33125  0.16
0.158125  0.34375  0.15
0.158125  0.35625  0.1
0.158125  0.36875  0.12
0.158125  0.38125  0.06
0.158125  0.39375  0.09
0.158125  0.40625  0.03
0.158125  0.41875  0.06
0.158125  0.43125  0.04
0.158125  0.44375  0.06
0.158125  0.45625  0.03
0.158125  0.46875  0.05
0.158125  0.48125  0.03
0.158125  0.49375  0.02
0.166875  0.34375  0.1
0.166875  0.35625  0.07
0.166875  0.36875  0.08
0.166875  0.38125  0.07
0.166875  0.39375  0.07
0.166875  0.40625  0.1
0.166875  0.41875  0.03
0.166875  0.43125  0.03
0.166875  0.44375  0.06
0.166875  0.45625  0.02
0.166875  0.46875  0.03
0.166875  0.48125  0.01
0.166875  0.49375  0.02
0.175625  0.35625  0.07
0.175625  0.36875  0.08
0.175625  0.38125  0.07
0.175625  0.39375  0.05
0.175625  0.40625  0.08
0.175625  0.41875  0.02
0.175625  0.43125  0.06
0.175625  0.44375  0.02
0.175625  0.45625  0.02
0.175625  0.46875  0.03
0.175625  0.48125  0.03
0.175625  0.49375  0.01
0.184375  0.36875  0.11
0.184375  0.38125  0.02
0.184375  0.39375  0.03
0.184375  0.40625  0.03
0.184375  0.41875  0.03
0.184375  0.43125  0.03
0.184375  0.44375  0.04
0.184375  0.45625  0.02
0.184375  0.46875  0.01
0.184375  0.48125  0.02
0.184375  0.49375  0.02
0.193125  0.39375  0.01
0.193125  0.40625  0.03
0.193125  0.41875  0.03
0.193125  0.43125  0.02
0.193125  0.44375  0.03
0.193125  0.45625  0.03
0.193125  0.46875  0.02
0.193125  0.48125  0.01
0.193125  0.49375  0.01
0.201875  0.40625  0.05
0.201875  0.41875  0.02
0.201875  0.43125  0.01
0.201875  0.44375  0.02
0.201875  0.45625  0.02
0.201875  0.46875  0.01
0.201875  0.49375  0.02
0.210625  0.43125  0.01
0.210625  0.44375  0.02
0.210625  0.45625  0.01
0.210625  0.46875  0.02
0.219375  0.45625  0.02
0.219375  0.46875  0.01
0.219375  0.48125  0.01
0.228125  0.45625  0.01
0.228125  0.46875  0.01
0.228125  0.48125  0.01
0.228125  0.49375  0.01


==> q2_11_to_12.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 11.75 < q2 < 12.50 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.0975  0.21375  0.01
-0.0975  0.22125  0.01
-0.0925  0.28125  0.01
-0.0875  0.19875  0.01
-0.0875  0.22875  0.01
-0.0875  0.24375  0.01
-0.0875  0.27375  0.01
-0.0825  0.19125  0.01
-0.0825  0.20625  0.01
-0.0775  0.17625  0.01
-0.0775  0.19875  0.01
-0.0775  0.21375  0.01
-0.0775  0.25125  0.01
-0.0725  0.14625  0.01
-0.0725  0.15375  0.01
-0.0725  0.16125  0.01
-0.0725  0.16875  0.01
-0.0725  0.18375  0.01
-0.0725  0.19125  0.01
-0.0725  0.20625  0.01
-0.0725  0.21375  0.01
-0.0675  0.13875  0.01
-0.0675  0.16125  0.01
-0.0675  0.16875  0.01
-0.0675  0.17625  0.01
-0.0675  0.19125  0.01
-0.0675  0.23625  0.01
-0.0675  0.24375  0.01
-0.0675  0.25125  0.01
-0.0675  0.27375  0.01
-0.0675  0.28125  0.01
-0.0625  0.13125  0.01
-0.0625  0.13875  0.02
-0.0625  0.14625  0.01
-0.0625  0.15375  0.01
-0.0625  0.16125  0.02
-0.0625  0.16875  0.01
-0.0625  0.17625  0.01
-0.0625  0.18375  0.01
-0.0625  0.19125  0.02
-0.0625  0.20625  0.01
-0.0625  0.21375  0.01
-0.0625  0.23625  0.01
-0.0625  0.25875  0.01
-0.0625  0.27375  0.01
-0.0625  0.28875  0.01
-0.0625  0.29625  0.01
-0.0575  0.11625  0.03
-0.0575  0.12375  0.02
-0.0575  0.13125  0.01
-0.0575  0.13875  0.01
-0.0575  0.14625  0.01
-0.0575  0.15375  0.02
-0.0575  0.16125  0.01
-0.0575  0.16875  0.01
-0.0575  0.17625  0.01
-0.0575  0.18375  0.02
-0.0575  0.19125  0.02
-0.0575  0.20625  0.01
-0.0575  0.21375  0.01
-0.0575  0.22125  0.01
-0.0575  0.23625  0.01
-0.0575  0.25125  0.02
-0.0575  0.28875  0.01
-0.0575  0.29625  0.01
-0.0525  0.10875  0.02
-0.0525  0.11625  0.03
-0.0525  0.12375  0.03
-0.0525  0.13125  0.02
-0.0525  0.13875  0.02
-0.0525  0.14625  0.02
-0.0525  0.15375  0.01
-0.0525  0.16125  0.02
-0.0525  0.16875  0.02
-0.0525  0.17625  0.02
-0.0525  0.19125  0.01
-0.0525  0.20625  0.01
-0.0525  0.22125  0.01
-0.0525  0.23625  0.01
-0.0525  0.24375  0.01
-0.0525  0.25125  0.01
-0.0475  0.10125  0.02
-0.0475  0.10875  0.05
-0.0475  0.11625  0.02
-0.0475  0.12375  0.04
-0.0475  0.13125  0.02
-0.0475  0.13875  0.01
-0.0475  0.14625  0.04
-0.0475  0.15375  0.03
-0.0475  0.16125  0.02
-0.0475  0.16875  0.04
-0.0475  0.17625  0.01
-0.0475  0.18375  0.01
-0.0475  0.19125  0.01
-0.0475  0.19875  0.02
-0.0475  0.20625  0.01
-0.0475  0.21375  0.01
-0.0475  0.22125  0.01
-0.0475  0.22875  0.02
-0.0475  0.23625  0.01
-0.0475  0.24375  0.01
-0.0475  0.25125  0.01
-0.0475  0.28125  0.01
-0.0475  0.29625  0.01
-0.0425  0.08625  0.05
-0.0425  0.09375  0.05
-0.0425  0.10125  0.04
-0.0425  0.10875  0.02
-0.0425  0.11625  0.05
-0.0425  0.12375  0.03
-0.0425  0.13125  0.05
-0.0425  0.13875  0.03
-0.0425  0.14625  0.04
-0.0425  0.15375  0.02
-0.0425  0.16125  0.03
-0.0425  0.16875  0.03
-0.0425  0.17625  0.01
-0.0425  0.18375  0.04
-0.0425  0.19125  0.01
-0.0425  0.19875  0.01
-0.0425  0.20625  0.01
-0.0425  0.21375  0.01
-0.0425  0.22125  0.01
-0.0425  0.22875  0.01
-0.0425  0.23625  0.02
-0.0425  0.25125  0.01
-0.0425  0.25875  0.01
-0.0425  0.26625  0.01
-0.0425  0.27375  0.01
-0.0425  0.28125  0.01
-0.0425  0.29625  0.01
-0.0375  0.07875  0.06
-0.0375  0.08625  0.08
-0.0375  0.09375  0.06
-0.0375  0.10125  0.06
-0.0375  0.10875  0.11
-0.0375  0.11625  0.07
-0.0375  0.12375  0.05
-0.0375  0.13125  0.05
-0.0375  0.13875  0.07
-0.0375  0.14625  0.05
-0.0375  0.15375  0.04
-0.0375  0.16125  0.04
-0.0375  0.16875  0.03
-0.0375  0.17625  0.03
-0.0375  0.18375  0.03
-0.0375  0.19125  0.02
-0.0375  0.19875  0.03
-0.0375  0.20625  0.01
-0.0375  0.21375  0.01
-0.0375  0.22125  0.01
-0.0375  0.22875  0.02
-0.0375  0.23625  0.02
-0.0375  0.25125  0.01
-0.0375  0.25875  0.02
-0.0375  0.27375  0.01
-0.0375  0.28875  0.01
-0.0325  0.07125  0.1
-0.0325  0.07875  0.12
-0.0325  0.08625  0.09
-0.0325  0.09375  0.09
-0.0325  0.10125  0.07
-0.0325  0.10875  0.09
-0.0325  0.11625  0.05
-0.0325  0.12375  0.07
-0.0325  0.13125  0.07
-0.0325  0.13875  0.06
-0.0325  0.14625  0.06
-0.0325  0.15375  0.04
-0.0325  0.16125  0.05
-0.0325  0.16875  0.06
-0.0325  0.17625  0.03
-0.0325  0.18375  0.03
-0.0325  0.19125  0.03
-0.0325  0.19875  0.04
-0.0325  0.20625  0.02
-0.0325  0.21375  0.01
-0.0325  0.22125  0.01
-0.0325  0.22875  0.02
-0.0325  0.23625  0.01
-0.0325  0.25125  0.01
-0.0325  0.25875  0.01
-0.0325  0.27375  0.01
-0.0325  0.28125  0.01
-0.0325  0.29625  0.01
-0.0275  0.05625  0.14
-0.0275  0.06375  0.12
-0.0275  0.07125  0.12
-0.0275  0.07875  0.1
-0.0275  0.08625  0.1
-0.0275  0.09375  0.1
-0.0275  0.10125  0.17
-0.0275  0.10875  0.12
-0.0275  0.11625  0.1
-0.0275  0.12375  0.07
-0.0275  0.13125  0.09
-0.0275  0.13875  0.05
-0.0275  0.14625  0.09
-0.0275  0.15375  0.1
-0.0275  0.16125  0.07
-0.0275  0.16875  0.08
-0.0275  0.17625  0.06
-0.0275  0.18375  0.04
-0.0275  0.19125  0.05
-0.0275  0.19875  0.03
-0.0275  0.20625  0.02
-0.0275  0.21375  0.02
-0.0275  0.22125  0.04
-0.0275  0.22875  0.04
-0.0275  0.23625  0.01
-0.0275  0.24375  0.03
-0.0275  0.28875  0.01
-0.0225  0.04875  0.18
-0.0225  0.05625  0.15
-0.0225  0.06375  0.18
-0.0225  0.07125  0.17
-0.0225  0.07875  0.15
-0.0225  0.08625  0.16
-0.0225  0.09375  0.19
-0.0225  0.10125  0.15
-0.0225  0.10875  0.12
-0.0225  0.11625  0.12
-0.0225  0.12375  0.12
-0.0225  0.13125  0.11
-0.0225  0.13875  0.09
-0.0225  0.14625  0.08
-0.0225  0.15375  0.08
-0.0225  0.16125  0.08
-0.0225  0.16875  0.08
-0.0225  0.17625  0.06
-0.0225  0.18375  0.03
-0.0225  0.19125  0.03
-0.0225  0.19875  0.03
-0.0225  0.20625  0.05
-0.0225  0.21375  0.02
-0.0225  0.22125  0.02
-0.0225  0.22875  0.03
-0.0225  0.23625  0.01
-0.0225  0.24375  0.02
-0.0225  0.25125  0.01
-0.0225  0.25875  0.02
-0.0225  0.26625  0.02
-0.0225  0.27375  0.02
-0.0225  0.28125  0.01
-0.0225  0.28875  0.01
-0.0225  0.29625  0.01
-0.0175  0.04125  0.22
-0.0175  0.04875  0.23
-0.0175  0.05625  0.19
-0.0175  0.06375  0.21
-0.0175  0.07125  0.23
-0.0175  0.07875  0.19
-0.0175  0.08625  0.17
-0.0175  0.09375  0.17
-0.0175  0.10125  0.16
-0.0175  0.10875  0.18
-0.0175  0.11625  0.15
-0.0175  0.12375  0.15
-0.0175  0.13125  0.08
-0.0175  0.13875  0.12
-0.0175  0.14625  0.11
-0.0175  0.15375  0.12
-0.0175  0.16125  0.07
-0.0175  0.16875  0.09
-0.0175  0.17625  0.07
-0.0175  0.18375  0.08
-0.0175  0.19125  0.07
-0.0175  0.19875  0.05
-0.0175  0.20625  0.04
-0.0175  0.21375  0.03
-0.0175  0.22125  0.03
-0.0175  0.22875  0.03
-0.0175  0.23625  0.02
-0.0175  0.24375  0.01
-0.0175  0.25125  0.01
-0.0175  0.25875  0.03
-0.0175  0.26625  0.03
-0.0175  0.27375  0.01
-0.0175  0.28125  0.02
-0.0175  0.29625  0.01
-0.0125  0.02625  0.29
-0.0125  0.03375  0.31
-0.0125  0.04125  0.3
-0.0125  0.04875  0.28
-0.0125  0.05625  0.28
-0.0125  0.06375  0.33
-0.0125  0.07125  0.29
-0.0125  0.07875  0.22
-0.0125  0.08625  0.29
-0.0125  0.09375  0.26
-0.0125  0.10125  0.24
-0.0125  0.10875  0.19
-0.0125  0.11625  0.18
-0.0125  0.12375  0.18
-0.0125  0.13125  0.19
-0.0125  0.13875  0.09
-0.0125  0.14625  0.11
-0.0125  0.15375  0.13
-0.0125  0.16125  0.07
-0.0125  0.16875  0.09
-0.0125  0.17625  0.09
-0.0125  0.18375  0.09
-0.0125  0.19125  0.06
-0.0125  0.19875  0.07
-0.0125  0.20625  0.05
-0.0125  0.21375  0.04
-0.0125  0.22125  0.05
-0.0125  0.22875  0.04
-0.0125  0.23625  0.03
-0.0125  0.24375  0.03
-0.0125  0.25125  0.05
-0.0125  0.25875  0.01
-0.0125  0.26625  0.03
-0.0125  0.27375  0.01
-0.0125  0.28125  0.01
-0.0125  0.28875  0.01
-0.0125  0.29625  0.01
-0.0075  0.01875  0.36
-0.0075  0.02625  0.31
-0.0075  0.03375  0.36
-0.0075  0.04125  0.34
-0.0075  0.04875  0.34
-0.0075  0.05625  0.41
-0.0075  0.06375  0.38
-0.0075  0.07125  0.42
-0.0075  0.07875  0.34
-0.0075  0.08625  0.29
-0.0075  0.09375  0.34
-0.0075  0.10125  0.3
-0.0075  0.10875  0.24
-0.0075  0.11625  0.2
-0.0075  0.12375  0.24
-0.0075  0.13125  0.2
-0.0075  0.13875  0.23
-0.0075  0.14625  0.19
-0.0075  0.15375  0.13
-0.0075  0.16125  0.15
-0.0075  0.16875  0.12
-0.0075  0.17625  0.09
-0.0075  0.18375  0.06
-0.0075  0.19125  0.1
-0.0075  0.19875  0.08
-0.0075  0.20625  0.07
-0.0075  0.21375  0.03
-0.0075  0.22125  0.05
-0.0075  0.22875  0.03
-0.0075  0.23625  0.03
-0.0075  0.24375  0.02
-0.0075  0.25125  0.01
-0.0075  0.25875  0.01
-0.0075  0.26625  0.03
-0.0075  0.27375  0.01
-0.0075  0.28125  0.02
-0.0075  0.28875  0.01
-0.0025  0.01125  0.35
-0.0025  0.01875  0.35
-0.0025  0.02625  0.42
-0.0025  0.03375  0.48
-0.0025  0.04125  0.52
-0.0025  0.04875  0.51
-0.0025  0.05625  0.45
-0.0025  0.06375  0.53
-0.0025  0.07125  0.44
-0.0025  0.07875  0.4
-0.0025  0.08625  0.36
-0.0025  0.09375  0.37
-0.0025  0.10125  0.39
-0.0025  0.10875  0.35
-0.0025  0.11625  0.27
-0.0025  0.12375  0.26
-0.0025  0.13125  0.27
-0.0025  0.13875  0.2
-0.0025  0.14625  0.23
-0.0025  0.15375  0.14
-0.0025  0.16125  0.16
-0.0025  0.16875  0.14
-0.0025  0.17625  0.1
-0.0025  0.18375  0.08
-0.0025  0.19125  0.15
-0.0025  0.19875  0.07
-0.0025  0.20625  0.04
-0.0025  0.21375  0.1
-0.0025  0.22125  0.08
-0.0025  0.22875  0.05
-0.0025  0.23625  0.03
-0.0025  0.24375  0.01
-0.0025  0.25125  0.03
-0.0025  0.25875  0.02
-0.0025  0.26625  0.03
-0.0025  0.27375  0.02
-0.0025  0.28125  0.03
-0.0025  0.28875  0.01
-0.0025  0.29625  0.01
0.0025  0.01125  0.48
0.0025  0.01875  0.55
0.0025  0.02625  0.64
0.0025  0.03375  0.61
0.0025  0.04125  0.63
0.0025  0.04875  0.6
0.0025  0.05625  0.62
0.0025  0.06375  0.53
0.0025  0.07125  0.53
0.0025  0.07875  0.43
0.0025  0.08625  0.5
0.0025  0.09375  0.44
0.0025  0.10125  0.38
0.0025  0.10875  0.45
0.0025  0.11625  0.29
0.0025  0.12375  0.34
0.0025  0.13125  0.26
0.0025  0.13875  0.24
0.0025  0.14625  0.28
0.0025  0.15375  0.19
0.0025  0.16125  0.15
0.0025  0.16875  0.11
0.0025  0.17625  0.09
0.0025  0.18375  0.1
0.0025  0.19125  0.07
0.0025  0.19875  0.09
0.0025  0.20625  0.07
0.0025  0.21375  0.06
0.0025  0.22125  0.05
0.0025  0.22875  0.02
0.0025  0.23625  0.02
0.0025  0.24375  0.02
0.0025  0.25125  0.01
0.0025  0.25875  0.01
0.0025  0.26625  0.02
0.0025  0.27375  0.02
0.0025  0.28875  0.01
0.0025  0.29625  0.02
0.0075  0.01875  0.71
0.0075  0.02625  0.7
0.0075  0.03375  0.75
0.0075  0.04125  0.77
0.0075  0.04875  0.73
0.0075  0.05625  0.72
0.0075  0.06375  0.62
0.0075  0.07125  0.59
0.0075  0.07875  0.63
0.0075  0.08625  0.59
0.0075  0.09375  0.46
0.0075  0.10125  0.45
0.0075  0.10875  0.38
0.0075  0.11625  0.34
0.0075  0.12375  0.29
0.0075  0.13125  0.26
0.0075  0.13875  0.23
0.0075  0.14625  0.25
0.0075  0.15375  0.12
0.0075  0.16125  0.17
0.0075  0.16875  0.2
0.0075  0.17625  0.11
0.0075  0.18375  0.13
0.0075  0.19125  0.09
0.0075  0.19875  0.05
0.0075  0.20625  0.09
0.0075  0.21375  0.07
0.0075  0.22125  0.04
0.0075  0.22875  0.04
0.0075  0.23625  0.03
0.0075  0.24375  0.03
0.0075  0.25125  0.03
0.0075  0.25875  0.03
0.0075  0.27375  0.01
0.0075  0.28125  0.02
0.0075  0.28875  0.01
0.0125  0.02625  0.77
0.0125  0.03375  0.83
0.0125  0.04125  0.8
0.0125  0.04875  0.73
0.0125  0.05625  0.7
0.0125  0.06375  0.73
0.0125  0.07125  0.69
0.0125  0.07875  0.62
0.0125  0.08625  0.6
0.0125  0.09375  0.48
0.0125  0.10125  0.43
0.0125  0.10875  0.52
0.0125  0.11625  0.32
0.0125  0.12375  0.36
0.0125  0.13125  0.28
0.0125  0.13875  0.23
0.0125  0.14625  0.24
0.0125  0.15375  0.26
0.0125  0.16125  0.19
0.0125  0.16875  0.17
0.0125  0.17625  0.14
0.0125  0.18375  0.12
0.0125  0.19125  0.13
0.0125  0.19875  0.09
0.0125  0.20625  0.09
0.0125  0.21375  0.09
0.0125  0.22125  0.06
0.0125  0.22875  0.05
0.0125  0.23625  0.03
0.0125  0.24375  0.03
0.0125  0.25125  0.05
0.0125  0.25875  0.03
0.0125  0.26625  0.03
0.0125  0.27375  0.03
0.0125  0.28125  0.03
0.0125  0.29625  0.01
0.0175  0.04125  0.88
0.0175  0.04875  0.88
0.0175  0.05625  0.86
0.0175  0.06375  0.72
0.0175  0.07125  0.73
0.0175  0.07875  0.7
0.0175  0.08625  0.61
0.0175  0.09375  0.6
0.0175  0.10125  0.5
0.0175  0.10875  0.51
0.0175  0.11625  0.44
0.0175  0.12375  0.4
0.0175  0.13125  0.35
0.0175  0.13875  0.32
0.0175  0.14625  0.27
0.0175  0.15375  0.32
0.0175  0.16125  0.22
0.0175  0.16875  0.17
0.0175  0.17625  0.19
0.0175  0.18375  0.15
0.0175  0.19125  0.15
0.0175  0.19875  0.11
0.0175  0.20625  0.1
0.0175  0.21375  0.08
0.0175  0.22125  0.09
0.0175  0.22875  0.05
0.0175  0.23625  0.03
0.0175  0.24375  0.06
0.0175  0.25125  0.02
0.0175  0.25875  0.03
0.0175  0.26625  0.01
0.0175  0.27375  0.01
0.0175  0.28125  0.02
0.0175  0.28875  0.02
0.0175  0.29625  0.01
0.0225  0.04875  0.95
0.0225  0.05625  0.88
0.0225  0.06375  0.83
0.0225  0.07125  0.72
0.0225  0.07875  0.71
0.0225  0.08625  0.65
0.0225  0.09375  0.62
0.0225  0.10125  0.57
0.0225  0.10875  0.55
0.0225  0.11625  0.43
0.0225  0.12375  0.4
0.0225  0.13125  0.34
0.0225  0.13875  0.33
0.0225  0.14625  0.27
0.0225  0.15375  0.27
0.0225  0.16125  0.21
0.0225  0.16875  0.28
0.0225  0.17625  0.21
0.0225  0.18375  0.17
0.0225  0.19125  0.12
0.0225  0.19875  0.12
0.0225  0.20625  0.13
0.0225  0.21375  0.08
0.0225  0.22125  0.07
0.0225  0.22875  0.06
0.0225  0.23625  0.06
0.0225  0.24375  0.04
0.0225  0.25125  0.04
0.0225  0.25875  0.01
0.0225  0.26625  0.03
0.0225  0.27375  0.02
0.0225  0.28125  0.02
0.0225  0.28875  0.01
0.0225  0.29625  0.01
0.0275  0.05625  0.87
0.0275  0.06375  0.84
0.0275  0.07125  0.81
0.0275  0.07875  0.7
0.0275  0.08625  0.72
0.0275  0.09375  0.65
0.0275  0.10125  0.61
0.0275  0.10875  0.49
0.0275  0.11625  0.5
0.0275  0.12375  0.4
0.0275  0.13125  0.32
0.0275  0.13875  0.34
0.0275  0.14625  0.3
0.0275  0.15375  0.24
0.0275  0.16125  0.25
0.0275  0.16875  0.26
0.0275  0.17625  0.14
0.0275  0.18375  0.16
0.0275  0.19125  0.16
0.0275  0.19875  0.1
0.0275  0.20625  0.07
0.0275  0.21375  0.08
0.0275  0.22125  0.05
0.0275  0.22875  0.06
0.0275  0.23625  0.07
0.0275  0.24375  0.05
0.0275  0.25125  0.04
0.0275  0.25875  0.05
0.0275  0.26625  0.02
0.0275  0.27375  0.03
0.0275  0.28125  0.03
0.0275  0.28875  0.03
0.0275  0.29625  0.02
0.0325  0.07125  0.74
0.0325  0.07875  0.68
0.0325  0.08625  0.67
0.0325  0.09375  0.64
0.0325  0.10125  0.61
0.0325  0.10875  0.49
0.0325  0.11625  0.51
0.0325  0.12375  0.44
0.0325  0.13125  0.37
0.0325  0.13875  0.28
0.0325  0.14625  0.23
0.0325  0.15375  0.34
0.0325  0.16125  0.22
0.0325  0.16875  0.22
0.0325  0.17625  0.2
0.0325  0.18375  0.19
0.0325  0.19125  0.16
0.0325  0.19875  0.14
0.0325  0.20625  0.13
0.0325  0.21375  0.07
0.0325  0.22125  0.05
0.0325  0.22875  0.05
0.0325  0.23625  0.06
0.0325  0.24375  0.04
0.0325  0.25125  0.04
0.0325  0.25875  0.03
0.0325  0.26625  0.03
0.0325  0.27375  0.03
0.0325  0.28125  0.01
0.0325  0.28875  0.02
0.0325  0.29625  0.02
0.0375  0.07875  0.71
0.0375  0.08625  0.66
0.0375  0.09375  0.6
0.0375  0.10125  0.61
0.0375  0.10875  0.52
0.0375  0.11625  0.43
0.0375  0.12375  0.48
0.0375  0.13125  0.37
0.0375  0.13875  0.39
0.0375  0.14625  0.3
0.0375  0.15375  0.3
0.0375  0.16125  0.23
0.0375  0.16875  0.23
0.0375  0.17625  0.21
0.0375  0.18375  0.2
0.0375  0.19125  0.14
0.0375  0.19875  0.13
0.0375  0.20625  0.1
0.0375  0.21375  0.08
0.0375  0.22125  0.09
0.0375  0.22875  0.06
0.0375  0.23625  0.08
0.0375  0.24375  0.04
0.0375  0.25125  0.03
0.0375  0.25875  0.01
0.0375  0.26625  0.03
0.0375  0.27375  0.03
0.0375  0.28125  0.03
0.0375  0.28875  0.04
0.0375  0.29625  0.01
0.0425  0.08625  0.57
0.0425  0.09375  0.55
0.0425  0.10125  0.48
0.0425  0.10875  0.43
0.0425  0.11625  0.45
0.0425  0.12375  0.47
0.0425  0.13125  0.39
0.0425  0.13875  0.31
0.0425  0.14625  0.25
0.0425  0.15375  0.28
0.0425  0.16125  0.2
0.0425  0.16875  0.2
0.0425  0.17625  0.15
0.0425  0.18375  0.21
0.0425  0.19125  0.16
0.0425  0.19875  0.12
0.0425  0.20625  0.1
0.0425  0.21375  0.08
0.0425  0.22125  0.04
0.0425  0.22875  0.05
0.0425  0.23625  0.05
0.0425  0.24375  0.04
0.0425  0.25125  0.03
0.0425  0.25875  0.05
0.0425  0.26625  0.03
0.0425  0.27375  0.03
0.0425  0.28125  0.02
0.0425  0.28875  0.02
0.0425  0.29625  0.01
0.0475  0.10125  0.43
0.0475  0.10875  0.39
0.0475  0.11625  0.45
0.0475  0.12375  0.44
0.0475  0.13125  0.36
0.0475  0.13875  0.28
0.0475  0.14625  0.28
0.0475  0.15375  0.26
0.0475  0.16125  0.22
0.0475  0.16875  0.2
0.0475  0.17625  0.14
0.0475  0.18375  0.14
0.0475  0.19125  0.17
0.0475  0.19875  0.14
0.0475  0.20625  0.1
0.0475  0.21375  0.11
0.0475  0.22125  0.07
0.0475  0.22875  0.04
0.0475  0.23625  0.07
0.0475  0.24375  0.07
0.0475  0.25125  0.01
0.0475  0.25875  0.02
0.0475  0.26625  0.03
0.0475  0.27375  0.02
0.0475  0.28125  0.01
0.0475  0.28875  0.02
0.0475  0.29625  0.03
0.0525  0.10875  0.42
0.0525  0.11625  0.42
0.0525  0.12375  0.35
0.0525  0.13125  0.35
0.0525  0.13875  0.26
0.0525  0.14625  0.26
0.0525  0.15375  0.26
0.0525  0.16125  0.19
0.0525  0.16875  0.21
0.0525  0.17625  0.17
0.0525  0.18375  0.15
0.0525  0.19125  0.16
0.0525  0.19875  0.13
0.0525  0.20625  0.09
0.0525  0.21375  0.08
0.0525  0.22125  0.05
0.0525  0.22875  0.02
0.0525  0.23625  0.02
0.0525  0.24375  0.06
0.0525  0.25125  0.05
0.0525  0.25875  0.04
0.0525  0.26625  0.03
0.0525  0.27375  0.02
0.0525  0.28125  0.03
0.0525  0.28875  0.01
0.0525  0.29625  0.02
0.0575  0.11625  0.37
0.0575  0.12375  0.34
0.0575  0.13125  0.3
0.0575  0.13875  0.25
0.0575  0.14625  0.26
0.0575  0.15375  0.24
0.0575  0.16125  0.21
0.0575  0.16875  0.15
0.0575  0.17625  0.14
0.0575  0.18375  0.12
0.0575  0.19125  0.11
0.0575  0.19875  0.1
0.0575  0.20625  0.11
0.0575  0.21375  0.08
0.0575  0.22125  0.09
0.0575  0.22875  0.04
0.0575  0.23625  0.06
0.0575  0.24375  0.04
0.0575  0.25125  0.05
0.0575  0.25875  0.04
0.0575  0.26625  0.04
0.0575  0.27375  0.03
0.0575  0.28125  0.03
0.0575  0.28875  0.01
0.0625  0.13125  0.24
0.0625  0.13875  0.23
0.0625  0.14625  0.24
0.0625  0.15375  0.19
0.0625  0.16125  0.17
0.0625  0.16875  0.21
0.0625  0.17625  0.14
0.0625  0.18375  0.14
0.0625  0.19125  0.07
0.0625  0.19875  0.11
0.0625  0.20625  0.07
0.0625  0.21375  0.05
0.0625  0.22125  0.08
0.0625  0.22875  0.06
0.0625  0.23625  0.05
0.0625  0.24375  0.04
0.0625  0.25125  0.02
0.0625  0.25875  0.03
0.0625  0.26625  0.04
0.0625  0.27375  0.04
0.0625  0.28125  0.01
0.0625  0.28875  0.01
0.0625  0.29625  0.01
0.0675  0.13875  0.2
0.0675  0.14625  0.19
0.0675  0.15375  0.21
0.0675  0.16125  0.11
0.0675  0.16875  0.18
0.0675  0.17625  0.14
0.0675  0.18375  0.1
0.0675  0.19125  0.07
0.0675  0.19875  0.07
0.0675  0.20625  0.09
0.0675  0.21375  0.05
0.0675  0.22125  0.11
0.0675  0.22875  0.05
0.0675  0.23625  0.05
0.0675  0.24375  0.05
0.0675  0.25125  0.02
0.0675  0.25875  0.03
0.0675  0.26625  0.04
0.0675  0.27375  0.02
0.0675  0.28125  0.02
0.0675  0.28875  0.04
0.0675  0.29625  0.02
0.0725  0.14625  0.17
0.0725  0.15375  0.23
0.0725  0.16125  0.16
0.0725  0.16875  0.1
0.0725  0.17625  0.17
0.0725  0.18375  0.09
0.0725  0.19125  0.1
0.0725  0.19875  0.11
0.0725  0.20625  0.07
0.0725  0.21375  0.06
0.0725  0.22125  0.04
0.0725  0.22875  0.07
0.0725  0.23625  0.01
0.0725  0.24375  0.06
0.0725  0.25125  0.02
0.0725  0.25875  0.02
0.0725  0.26625  0.01
0.0725  0.27375  0.01
0.0725  0.28125  0.02
0.0725  0.28875  0.03
0.0725  0.29625  0.01
0.0775  0.16125  0.17
0.0775  0.16875  0.12
0.0775  0.17625  0.11
0.0775  0.18375  0.08
0.0775  0.19125  0.11
0.0775  0.19875  0.09
0.0775  0.20625  0.08
0.0775  0.21375  0.06
0.0775  0.22125  0.06
0.0775  0.22875  0.04
0.0775  0.23625  0.03
0.0775  0.24375  0.02
0.0775  0.25125  0.03
0.0775  0.25875  0.04
0.0775  0.26625  0.02
0.0775  0.27375  0.01
0.0775  0.28125  0.01
0.0775  0.28875  0.01
0.0775  0.29625  0.01
0.0825  0.16875  0.13
0.0825  0.17625  0.12
0.0825  0.18375  0.08
0.0825  0.19125  0.1
0.0825  0.19875  0.07
0.0825  0.20625  0.1
0.0825  0.21375  0.04
0.0825  0.22125  0.06
0.0825  0.22875  0.05
0.0825  0.23625  0.04
0.0825  0.24375  0.03
0.0825  0.25125  0.04
0.0825  0.25875  0.02
0.0825  0.26625  0.02
0.0825  0.27375  0.02
0.0825  0.28125  0.02
0.0825  0.28875  0.01
0.0875  0.17625  0.1
0.0875  0.18375  0.1
0.0875  0.19125  0.06
0.0875  0.19875  0.08
0.0875  0.20625  0.04
0.0875  0.21375  0.04
0.0875  0.22125  0.06
0.0875  0.22875  0.03
0.0875  0.23625  0.03
0.0875  0.24375  0.03
0.0875  0.25125  0.02
0.0875  0.25875  0.02
0.0875  0.26625  0.02
0.0875  0.27375  0.02
0.0875  0.28125  0.01
0.0875  0.28875  0.01
0.0875  0.29625  0.01
0.0925  0.19125  0.05
0.0925  0.19875  0.07
0.0925  0.20625  0.02
0.0925  0.21375  0.04
0.0925  0.22125  0.05
0.0925  0.22875  0.04
0.0925  0.23625  0.01
0.0925  0.24375  0.03
0.0925  0.25875  0.04
0.0925  0.26625  0.01
0.0925  0.27375  0.03
0.0925  0.28125  0.01
0.0925  0.28875  0.01
0.0975  0.19875  0.06
0.0975  0.20625  0.04
0.0975  0.21375  0.03
0.0975  0.22125  0.04
0.0975  0.22875  0.03
0.0975  0.23625  0.02
0.0975  0.24375  0.03
0.0975  0.25125  0.02
0.0975  0.25875  0.03
0.0975  0.26625  0.01
0.0975  0.27375  0.02
0.0975  0.28125  0.02
0.0975  0.28875  0.01
0.0975  0.29625  0.02


==> q2_15_to_16.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 15.00 < q2 < 16.00 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.18125  0.365  0.01
-0.18125  0.395  0.01
-0.17375  0.355  0.02
-0.17375  0.365  0.02
-0.17375  0.375  0.03
-0.17375  0.395  0.01
-0.16625  0.335  0.04
-0.16625  0.345  0.03
-0.16625  0.355  0.02
-0.16625  0.365  0.01
-0.16625  0.375  0.02
-0.16625  0.385  0.01
-0.16625  0.395  0.01
-0.15875  0.325  0.03
-0.15875  0.335  0.01
-0.15875  0.345  0.02
-0.15875  0.355  0.04
-0.15875  0.365  0.01
-0.15875  0.375  0.03
-0.15875  0.385  0.01
-0.15875  0.395  0.03
-0.15125  0.305  0.07
-0.15125  0.315  0.08
-0.15125  0.325  0.05
-0.15125  0.335  0.03
-0.15125  0.345  0.03
-0.15125  0.355  0.03
-0.15125  0.365  0.02
-0.15125  0.375  0.02
-0.15125  0.385  0.03
-0.15125  0.395  0.02
-0.14375  0.295  0.08
-0.14375  0.305  0.16
-0.14375  0.315  0.06
-0.14375  0.325  0.09
-0.14375  0.335  0.08
-0.14375  0.345  0.04
-0.14375  0.355  0.04
-0.14375  0.365  0.02
-0.14375  0.375  0.05
-0.14375  0.385  0.04
-0.14375  0.395  0.01
-0.13625  0.275  0.11
-0.13625  0.285  0.09
-0.13625  0.295  0.08
-0.13625  0.305  0.11
-0.13625  0.315  0.09
-0.13625  0.325  0.06
-0.13625  0.335  0.08
-0.13625  0.345  0.01
-0.13625  0.355  0.03
-0.13625  0.365  0.05
-0.13625  0.375  0.02
-0.13625  0.385  0.01
-0.13625  0.395  0.04
-0.12875  0.265  0.14
-0.12875  0.275  0.16
-0.12875  0.285  0.17
-0.12875  0.295  0.1
-0.12875  0.305  0.05
-0.12875  0.315  0.06
-0.12875  0.325  0.06
-0.12875  0.335  0.08
-0.12875  0.345  0.06
-0.12875  0.355  0.06
-0.12875  0.365  0.02
-0.12875  0.375  0.03
-0.12875  0.385  0.01
-0.12875  0.395  0.03
-0.12125  0.245  0.21
-0.12125  0.255  0.17
-0.12125  0.265  0.13
-0.12125  0.275  0.18
-0.12125  0.285  0.18
-0.12125  0.295  0.04
-0.12125  0.305  0.09
-0.12125  0.315  0.09
-0.12125  0.325  0.08
-0.12125  0.335  0.07
-0.12125  0.345  0.06
-0.12125  0.355  0.06
-0.12125  0.365  0.03
-0.12125  0.375  0.01
-0.12125  0.385  0.03
-0.12125  0.395  0.01
-0.11375  0.235  0.35
-0.11375  0.245  0.22
-0.11375  0.255  0.26
-0.11375  0.265  0.17
-0.11375  0.275  0.17
-0.11375  0.285  0.13
-0.11375  0.295  0.11
-0.11375  0.305  0.06
-0.11375  0.315  0.06
-0.11375  0.325  0.09
-0.11375  0.335  0.05
-0.11375  0.345  0.06
-0.11375  0.355  0.07
-0.11375  0.365  0.03
-0.11375  0.375  0.07
-0.11375  0.385  0.01
-0.11375  0.395  0.03
-0.10625  0.215  0.34
-0.10625  0.225  0.34
-0.10625  0.235  0.43
-0.10625  0.245  0.31
-0.10625  0.255  0.27
-0.10625  0.265  0.19
-0.10625  0.275  0.22
-0.10625  0.285  0.14
-0.10625  0.295  0.19
-0.10625  0.305  0.11
-0.10625  0.315  0.13
-0.10625  0.325  0.11
-0.10625  0.335  0.09
-0.10625  0.345  0.05
-0.10625  0.355  0.06
-0.10625  0.365  0.06
-0.10625  0.375  0.01
-0.10625  0.385  0.02
-0.10625  0.395  0.02
-0.09875  0.205  0.42
-0.09875  0.215  0.38
-0.09875  0.225  0.34
-0.09875  0.235  0.29
-0.09875  0.245  0.28
-0.09875  0.255  0.31
-0.09875  0.265  0.26
-0.09875  0.275  0.24
-0.09875  0.285  0.14
-0.09875  0.295  0.12
-0.09875  0.305  0.14
-0.09875  0.315  0.16
-0.09875  0.325  0.09
-0.09875  0.335  0.11
-0.09875  0.345  0.03
-0.09875  0.355  0.05
-0.09875  0.365  0.03
-0.09875  0.375  0.04
-0.09875  0.385  0.04
-0.09875  0.395  0.04
-0.09125  0.185  0.56
-0.09125  0.195  0.51
-0.09125  0.205  0.48
-0.09125  0.215  0.42
-0.09125  0.225  0.36
-0.09125  0.235  0.39
-0.09125  0.245  0.31
-0.09125  0.255  0.27
-0.09125  0.265  0.28
-0.09125  0.275  0.19
-0.09125  0.285  0.21
-0.09125  0.295  0.16
-0.09125  0.305  0.19
-0.09125  0.315  0.09
-0.09125  0.325  0.13
-0.09125  0.335  0.09
-0.09125  0.345  0.07
-0.09125  0.355  0.06
-0.09125  0.365  0.05
-0.09125  0.375  0.03
-0.09125  0.385  0.04
-0.09125  0.395  0.01
-0.08375  0.175  0.64
-0.08375  0.185  0.61
-0.08375  0.195  0.61
-0.08375  0.205  0.43
-0.08375  0.215  0.45
-0.08375  0.225  0.47
-0.08375  0.235  0.41
-0.08375  0.245  0.35
-0.08375  0.255  0.34
-0.08375  0.265  0.22
-0.08375  0.275  0.29
-0.08375  0.285  0.2
-0.08375  0.295  0.13
-0.08375  0.305  0.16
-0.08375  0.315  0.13
-0.08375  0.325  0.1
-0.08375  0.335  0.05
-0.08375  0.345  0.07
-0.08375  0.355  0.05
-0.08375  0.365  0.08
-0.08375  0.375  0.04
-0.08375  0.385  0.06
-0.08375  0.395  0.03
-0.07625  0.155  0.77
-0.07625  0.165  0.74
-0.07625  0.175  0.66
-0.07625  0.185  0.65
-0.07625  0.195  0.61
-0.07625  0.205  0.51
-0.07625  0.215  0.54
-0.07625  0.225  0.41
-0.07625  0.235  0.36
-0.07625  0.245  0.32
-0.07625  0.255  0.28
-0.07625  0.265  0.26
-0.07625  0.275  0.22
-0.07625  0.285  0.21
-0.07625  0.295  0.18
-0.07625  0.305  0.14
-0.07625  0.315  0.15
-0.07625  0.325  0.09
-0.07625  0.335  0.09
-0.07625  0.345  0.08
-0.07625  0.355  0.03
-0.07625  0.365  0.03
-0.07625  0.375  0.06
-0.07625  0.385  0.04
-0.07625  0.395  0.01
-0.06875  0.145  0.86
-0.06875  0.155  0.92
-0.06875  0.165  0.81
-0.06875  0.175  0.73
-0.06875  0.185  0.71
-0.06875  0.195  0.63
-0.06875  0.205  0.52
-0.06875  0.215  0.49
-0.06875  0.225  0.43
-0.06875  0.235  0.43
-0.06875  0.245  0.38
-0.06875  0.255  0.32
-0.06875  0.265  0.21
-0.06875  0.275  0.21
-0.06875  0.285  0.14
-0.06875  0.295  0.18
-0.06875  0.305  0.11
-0.06875  0.315  0.09
-0.06875  0.325  0.12
-0.06875  0.335  0.09
-0.06875  0.345  0.09
-0.06875  0.355  0.03
-0.06875  0.365  0.09
-0.06875  0.375  0.06
-0.06875  0.385  0.04
-0.06875  0.395  0.05
-0.06125  0.125  0.93
-0.06125  0.135  0.87
-0.06125  0.145  0.84
-0.06125  0.155  0.79
-0.06125  0.165  0.76
-0.06125  0.175  0.68
-0.06125  0.185  0.63
-0.06125  0.195  0.6
-0.06125  0.205  0.58
-0.06125  0.215  0.44
-0.06125  0.225  0.42
-0.06125  0.235  0.31
-0.06125  0.245  0.3
-0.06125  0.255  0.28
-0.06125  0.265  0.28
-0.06125  0.275  0.17
-0.06125  0.285  0.22
-0.06125  0.295  0.15
-0.06125  0.305  0.09
-0.06125  0.315  0.11
-0.06125  0.325  0.1
-0.06125  0.335  0.11
-0.06125  0.345  0.05
-0.06125  0.355  0.05
-0.06125  0.365  0.08
-0.06125  0.375  0.04
-0.06125  0.385  0.06
-0.06125  0.395  0.04
-0.05375  0.115  0.86
-0.05375  0.125  0.86
-0.05375  0.135  0.86
-0.05375  0.145  0.77
-0.05375  0.155  0.73
-0.05375  0.165  0.63
-0.05375  0.175  0.68
-0.05375  0.185  0.64
-0.05375  0.195  0.56
-0.05375  0.205  0.52
-0.05375  0.215  0.4
-0.05375  0.225  0.41
-0.05375  0.235  0.31
-0.05375  0.245  0.31
-0.05375  0.255  0.26
-0.05375  0.265  0.19
-0.05375  0.275  0.17
-0.05375  0.285  0.24
-0.05375  0.295  0.16
-0.05375  0.305  0.13
-0.05375  0.315  0.1
-0.05375  0.325  0.06
-0.05375  0.335  0.04
-0.05375  0.345  0.08
-0.05375  0.355  0.05
-0.05375  0.365  0.01
-0.05375  0.375  0.04
-0.05375  0.385  0.03
-0.05375  0.395  0.03
-0.04625  0.095  0.81
-0.04625  0.105  0.81
-0.04625  0.115  0.79
-0.04625  0.125  0.75
-0.04625  0.135  0.81
-0.04625  0.145  0.68
-0.04625  0.155  0.66
-0.04625  0.165  0.58
-0.04625  0.175  0.6
-0.04625  0.185  0.55
-0.04625  0.195  0.44
-0.04625  0.205  0.46
-0.04625  0.215  0.43
-0.04625  0.225  0.32
-0.04625  0.235  0.32
-0.04625  0.245  0.28
-0.04625  0.255  0.22
-0.04625  0.265  0.2
-0.04625  0.275  0.16
-0.04625  0.285  0.17
-0.04625  0.295  0.16
-0.04625  0.305  0.13
-0.04625  0.315  0.09
-0.04625  0.325  0.1
-0.04625  0.335  0.08
-0.04625  0.345  0.08
-0.04625  0.355  0.06
-0.04625  0.365  0.03
-0.04625  0.375  0.04
-0.04625  0.385  0.04
-0.04625  0.395  0.02
-0.03875  0.085  0.63
-0.03875  0.095  0.64
-0.03875  0.105  0.63
-0.03875  0.115  0.71
-0.03875  0.125  0.67
-0.03875  0.135  0.68
-0.03875  0.145  0.63
-0.03875  0.155  0.59
-0.03875  0.165  0.55
-0.03875  0.175  0.46
-0.03875  0.185  0.44
-0.03875  0.195  0.47
-0.03875  0.205  0.37
-0.03875  0.215  0.36
-0.03875  0.225  0.24
-0.03875  0.235  0.27
-0.03875  0.245  0.29
-0.03875  0.255  0.21
-0.03875  0.265  0.16
-0.03875  0.275  0.17
-0.03875  0.285  0.13
-0.03875  0.295  0.13
-0.03875  0.305  0.12
-0.03875  0.315  0.09
-0.03875  0.325  0.04
-0.03875  0.335  0.06
-0.03875  0.345  0.04
-0.03875  0.355  0.04
-0.03875  0.365  0.02
-0.03875  0.375  0.01
-0.03875  0.385  0.04
-0.03875  0.395  0.02
-0.03125  0.065  0.51
-0.03125  0.075  0.54
-0.03125  0.085  0.52
-0.03125  0.095  0.59
-0.03125  0.105  0.64
-0.03125  0.115  0.51
-0.03125  0.125  0.52
-0.03125  0.135  0.54
-0.03125  0.145  0.52
-0.03125  0.155  0.45
-0.03125  0.165  0.5
-0.03125  0.175  0.45
-0.03125  0.185  0.43
-0.03125  0.195  0.46
-0.03125  0.205  0.32
-0.03125  0.215  0.32
-0.03125  0.225  0.21
-0.03125  0.235  0.21
-0.03125  0.245  0.19
-0.03125  0.255  0.22
-0.03125  0.265  0.17
-0.03125  0.275  0.15
-0.03125  0.285  0.13
-0.03125  0.295  0.08
-0.03125  0.305  0.12
-0.03125  0.315  0.08
-0.03125  0.325  0.03
-0.03125  0.335  0.06
-0.03125  0.345  0.01
-0.03125  0.355  0.03
-0.03125  0.365  0.04
-0.03125  0.375  0.02
-0.03125  0.395  0.01
-0.02375  0.055  0.47
-0.02375  0.065  0.49
-0.02375  0.075  0.49
-0.02375  0.085  0.43
-0.02375  0.095  0.44
-0.02375  0.105  0.49
-0.02375  0.115  0.52
-0.02375  0.125  0.47
-0.02375  0.135  0.5
-0.02375  0.145  0.37
-0.02375  0.155  0.44
-0.02375  0.165  0.38
-0.02375  0.175  0.34
-0.02375  0.185  0.27
-0.02375  0.195  0.29
-0.02375  0.205  0.29
-0.02375  0.215  0.26
-0.02375  0.225  0.27
-0.02375  0.235  0.14
-0.02375  0.245  0.22
-0.02375  0.255  0.17
-0.02375  0.265  0.13
-0.02375  0.275  0.14
-0.02375  0.285  0.07
-0.02375  0.295  0.14
-0.02375  0.305  0.04
-0.02375  0.315  0.08
-0.02375  0.325  0.04
-0.02375  0.335  0.03
-0.02375  0.345  0.01
-0.02375  0.355  0.05
-0.02375  0.365  0.02
-0.02375  0.375  0.02
-0.02375  0.385  0.02
-0.02375  0.395  0.02
-0.01625  0.035  0.24
-0.01625  0.045  0.32
-0.01625  0.055  0.33
-0.01625  0.065  0.3
-0.01625  0.075  0.31
-0.01625  0.085  0.31
-0.01625  0.095  0.4
-0.01625  0.105  0.38
-0.01625  0.115  0.35
-0.01625  0.125  0.39
-0.01625  0.135  0.35
-0.01625  0.145  0.34
-0.01625  0.155  0.27
-0.01625  0.165  0.32
-0.01625  0.175  0.28
-0.01625  0.185  0.24
-0.01625  0.195  0.22
-0.01625  0.205  0.18
-0.01625  0.215  0.19
-0.01625  0.225  0.21
-0.01625  0.235  0.14
-0.01625  0.245  0.1
-0.01625  0.255  0.17
-0.01625  0.265  0.14
-0.01625  0.275  0.06
-0.01625  0.285  0.09
-0.01625  0.295  0.06
-0.01625  0.305  0.05
-0.01625  0.315  0.04
-0.01625  0.325  0.05
-0.01625  0.335  0.01
-0.01625  0.345  0.03
-0.01625  0.355  0.02
-0.01625  0.365  0.03
-0.01625  0.375  0.01
-0.01625  0.385  0.02
-0.01625  0.395  0.01
-0.00875  0.025  0.17
-0.00875  0.035  0.14
-0.00875  0.045  0.22
-0.00875  0.055  0.22
-0.00875  0.065  0.26
-0.00875  0.075  0.24
-0.00875  0.085  0.29
-0.00875  0.095  0.29
-0.00875  0.105  0.32
-0.00875  0.115  0.29
-0.00875  0.125  0.26
-0.00875  0.135  0.28
-0.00875  0.145  0.24
-0.00875  0.155  0.22
-0.00875  0.165  0.28
-0.00875  0.175  0.21
-0.00875  0.185  0.26
-0.00875  0.195  0.17
-0.00875  0.205  0.2
-0.00875  0.215  0.2
-0.00875  0.225  0.14
-0.00875  0.235  0.11
-0.00875  0.245  0.13
-0.00875  0.255  0.1
-0.00875  0.265  0.09
-0.00875  0.275  0.07
-0.00875  0.285  0.08
-0.00875  0.295  0.08
-0.00875  0.305  0.08
-0.00875  0.315  0.05
-0.00875  0.325  0.05
-0.00875  0.335  0.02
-0.00875  0.345  0.02
-0.00875  0.355  0.01
-0.00875  0.365  0.03
-0.00875  0.375  0.02
-0.00875  0.385  0.01
-0.00875  0.395  0.01
-0.00125  0.005  0.1
-0.00125  0.015  0.1
-0.00125  0.025  0.13
-0.00125  0.035  0.08
-0.00125  0.045  0.14
-0.00125  0.055  0.13
-0.00125  0.065  0.16
-0.00125  0.075  0.18
-0.00125  0.085  0.19
-0.00125  0.095  0.17
-0.00125  0.105  0.18
-0.00125  0.115  0.18
-0.00125  0.125  0.17
-0.00125  0.135  0.18
-0.00125  0.145  0.22
-0.00125  0.155  0.17
-0.00125  0.165  0.21
-0.00125  0.175  0.17
-0.00125  0.185  0.16
-0.00125  0.195  0.14
-0.00125  0.205  0.15
-0.00125  0.215  0.13
-0.00125  0.225  0.14
-0.00125  0.235  0.13
-0.00125  0.245  0.13
-0.00125  0.255  0.06
-0.00125  0.265  0.06
-0.00125  0.275  0.07
-0.00125  0.285  0.04
-0.00125  0.295  0.05
-0.00125  0.305  0.06
-0.00125  0.315  0.03
-0.00125  0.325  0.03
-0.00125  0.335  0.02
-0.00125  0.345  0.03
-0.00125  0.355  0.03
-0.00125  0.365  0.02
-0.00125  0.375  0.03
-0.00125  0.385  0.01
-0.00125  0.395  0.02
0.00625  0.015  0.09
0.00625  0.025  0.11
0.00625  0.035  0.14
0.00625  0.045  0.08
0.00625  0.055  0.1
0.00625  0.065  0.11
0.00625  0.075  0.09
0.00625  0.085  0.1
0.00625  0.095  0.1
0.00625  0.105  0.11
0.00625  0.115  0.14
0.00625  0.125  0.08
0.00625  0.135  0.13
0.00625  0.145  0.14
0.00625  0.155  0.15
0.00625  0.165  0.16
0.00625  0.175  0.15
0.00625  0.185  0.11
0.00625  0.195  0.13
0.00625  0.205  0.07
0.00625  0.215  0.09
0.00625  0.225  0.04
0.00625  0.235  0.07
0.00625  0.245  0.08
0.00625  0.255  0.06
0.00625  0.265  0.04
0.00625  0.275  0.07
0.00625  0.285  0.05
0.00625  0.295  0.03
0.00625  0.305  0.04
0.00625  0.315  0.06
0.00625  0.325  0.02
0.00625  0.335  0.03
0.00625  0.345  0.03
0.00625  0.365  0.01
0.00625  0.375  0.01
0.00625  0.385  0.01
0.00625  0.395  0.01
0.01375  0.035  0.05
0.01375  0.045  0.09
0.01375  0.055  0.06
0.01375  0.065  0.07
0.01375  0.075  0.11
0.01375  0.085  0.08
0.01375  0.095  0.07
0.01375  0.105  0.08
0.01375  0.115  0.08
0.01375  0.125  0.08
0.01375  0.135  0.04
0.01375  0.145  0.09
0.01375  0.155  0.07
0.01375  0.165  0.08
0.01375  0.175  0.12
0.01375  0.185  0.09
0.01375  0.195  0.03
0.01375  0.205  0.08
0.01375  0.215  0.06
0.01375  0.225  0.03
0.01375  0.235  0.04
0.01375  0.245  0.06
0.01375  0.255  0.07
0.01375  0.265  0.04
0.01375  0.275  0.05
0.01375  0.285  0.01
0.01375  0.295  0.03
0.01375  0.305  0.03
0.01375  0.315  0.02
0.01375  0.325  0.01
0.01375  0.335  0.03
0.01375  0.365  0.01
0.01375  0.375  0.01
0.01375  0.395  0.01
0.02125  0.045  0.04
0.02125  0.055  0.03
0.02125  0.065  0.09
0.02125  0.075  0.04
0.02125  0.085  0.06
0.02125  0.095  0.08
0.02125  0.105  0.08
0.02125  0.115  0.06
0.02125  0.125  0.06
0.02125  0.135  0.03
0.02125  0.145  0.04
0.02125  0.155  0.09
0.02125  0.165  0.05
0.02125  0.175  0.03
0.02125  0.185  0.06
0.02125  0.195  0.05
0.02125  0.205  0.06
0.02125  0.215  0.02
0.02125  0.225  0.05
0.02125  0.235  0.03
0.02125  0.245  0.05
0.02125  0.255  0.03
0.02125  0.265  0.03
0.02125  0.275  0.04
0.02125  0.285  0.02
0.02125  0.295  0.03
0.02125  0.305  0.01
0.02125  0.315  0.02
0.02125  0.325  0.01
0.02125  0.335  0.01
0.02125  0.355  0.01
0.02125  0.365  0.01
0.02125  0.385  0.01
0.02875  0.065  0.04
0.02875  0.075  0.03
0.02875  0.085  0.01
0.02875  0.095  0.06
0.02875  0.105  0.04
0.02875  0.115  0.05
0.02875  0.125  0.04
0.02875  0.135  0.08
0.02875  0.145  0.05
0.02875  0.155  0.07
0.02875  0.165  0.02
0.02875  0.175  0.03
0.02875  0.185  0.02
0.02875  0.195  0.03
0.02875  0.205  0.01
0.02875  0.215  0.03
0.02875  0.225  0.02
0.02875  0.235  0.03
0.02875  0.245  0.02
0.02875  0.255  0.03
0.02875  0.265  0.01
0.02875  0.275  0.02
0.02875  0.285  0.01
0.02875  0.295  0.03
0.02875  0.305  0.01
0.02875  0.315  0.01
0.02875  0.325  0.01
0.02875  0.355  0.01
0.02875  0.365  0.01
0.02875  0.385  0.01
0.03625  0.075  0.03
0.03625  0.085  0.01
0.03625  0.095  0.01
0.03625  0.105  0.01
0.03625  0.115  0.03
0.03625  0.125  0.02
0.03625  0.135  0.03
0.03625  0.145  0.04
0.03625  0.155  0.03
0.03625  0.165  0.03
0.03625  0.175  0.01
0.03625  0.185  0.03
0.03625  0.195  0.03
0.03625  0.205  0.04
0.03625  0.215  0.03
0.03625  0.225  0.03
0.03625  0.235  0.03
0.03625  0.245  0.02
0.03625  0.255  0.02
0.03625  0.265  0.01
0.03625  0.275  0.01
0.03625  0.285  0.01
0.03625  0.295  0.01
0.03625  0.325  0.03
0.03625  0.335  0.01
0.03625  0.345  0.02
0.03625  0.355  0.02
0.03625  0.385  0.01
0.04375  0.095  0.01
0.04375  0.115  0.03
0.04375  0.125  0.02
0.04375  0.135  0.03
0.04375  0.145  0.03
0.04375  0.155  0.01
0.04375  0.165  0.01
0.04375  0.175  0.02
0.04375  0.185  0.03
0.04375  0.215  0.04
0.04375  0.225  0.01
0.04375  0.235  0.01
0.04375  0.255  0.01
0.04375  0.265  0.01
0.04375  0.285  0.01
0.04375  0.295  0.01
0.04375  0.305  0.01
0.04375  0.325  0.01
0.04375  0.345  0.01
0.04375  0.385  0.01
0.05125  0.105  0.02
0.05125  0.115  0.01
0.05125  0.125  0.01
0.05125  0.135  0.01
0.05125  0.165  0.02
0.05125  0.175  0.01
0.05125  0.185  0.01
0.05125  0.195  0.01
0.05125  0.215  0.02
0.05125  0.225  0.02
0.05125  0.235  0.01
0.05125  0.255  0.02
0.05125  0.265  0.01
0.05125  0.275  0.02
0.05125  0.285  0.01
0.05875  0.125  0.01
0.05875  0.135  0.01
0.05875  0.165  0.01
0.05875  0.175  0.01
0.05875  0.185  0.01
0.05875  0.205  0.01
0.05875  0.235  0.01
0.05875  0.255  0.01
0.05875  0.265  0.01
0.05875  0.275  0.01
0.05875  0.315  0.01
0.06625  0.155  0.01
0.06625  0.205  0.01
0.06625  0.225  0.01
0.06625  0.255  0.01
0.06625  0.315  0.01
0.07375  0.205  0.01
0.07375  0.325  0.01
0.07375  0.345  0.01
0.08125  0.215  0.01
0.08125  0.235  0.01
0.08125  0.245  0.01
0.08125  0.275  0.01
0.08125  0.285  0.01
0.08875  0.215  0.01
0.09625  0.285  0.01
0.09625  0.305  0.01


==> q2_15_to_22.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 15.00 < q2 < 22.00 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.04375  0.09675  0.05
-0.04125  0.08325  0.06
-0.04125  0.08775  0.07
-0.04125  0.09225  0.07
-0.04125  0.09675  0.07
-0.04125  0.11475  0.05
-0.03875  0.07875  0.12
-0.03875  0.08325  0.07
-0.03875  0.08775  0.09
-0.03875  0.09225  0.11
-0.03875  0.09675  0.09
-0.03875  0.10125  0.06
-0.03875  0.10575  0.05
-0.03625  0.07425  0.13
-0.03625  0.07875  0.15
-0.03625  0.08325  0.11
-0.03625  0.08775  0.1
-0.03625  0.09225  0.1
-0.03625  0.09675  0.08
-0.03625  0.10125  0.06
-0.03625  0.10575  0.08
-0.03625  0.11025  0.05
-0.03375  0.06975  0.17
-0.03375  0.07425  0.22
-0.03375  0.07875  0.14
-0.03375  0.08325  0.13
-0.03375  0.08775  0.16
-0.03375  0.09225  0.1
-0.03375  0.09675  0.1
-0.03375  0.10125  0.1
-0.03375  0.10575  0.07
-0.03375  0.11025  0.05
-0.03375  0.11475  0.06
-0.03375  0.12375  0.05
-0.03125  0.06525  0.22
-0.03125  0.06975  0.2
-0.03125  0.07425  0.24
-0.03125  0.07875  0.21
-0.03125  0.08325  0.17
-0.03125  0.08775  0.16
-0.03125  0.09225  0.11
-0.03125  0.09675  0.18
-0.03125  0.10125  0.12
-0.03125  0.10575  0.12
-0.03125  0.11025  0.06
-0.03125  0.11475  0.09
-0.02875  0.06075  0.32
-0.02875  0.06525  0.31
-0.02875  0.06975  0.31
-0.02875  0.07425  0.28
-0.02875  0.07875  0.22
-0.02875  0.08325  0.24
-0.02875  0.08775  0.2
-0.02875  0.09225  0.15
-0.02875  0.09675  0.14
-0.02875  0.10125  0.11
-0.02875  0.10575  0.09
-0.02875  0.11025  0.11
-0.02875  0.11475  0.1
-0.02875  0.11925  0.07
-0.02875  0.12375  0.05
-0.02875  0.12825  0.06
-0.02875  0.13275  0.05
-0.02625  0.05625  0.4
-0.02625  0.06075  0.41
-0.02625  0.06525  0.33
-0.02625  0.06975  0.36
-0.02625  0.07425  0.34
-0.02625  0.07875  0.26
-0.02625  0.08325  0.26
-0.02625  0.08775  0.24
-0.02625  0.09225  0.22
-0.02625  0.09675  0.15
-0.02625  0.10125  0.12
-0.02625  0.10575  0.15
-0.02625  0.11025  0.12
-0.02625  0.11475  0.1
-0.02625  0.11925  0.1
-0.02625  0.12375  0.05
-0.02375  0.05175  0.51
-0.02375  0.05625  0.45
-0.02375  0.06075  0.43
-0.02375  0.06525  0.43
-0.02375  0.06975  0.39
-0.02375  0.07425  0.39
-0.02375  0.07875  0.33
-0.02375  0.08325  0.34
-0.02375  0.08775  0.26
-0.02375  0.09225  0.27
-0.02375  0.09675  0.16
-0.02375  0.10125  0.16
-0.02375  0.10575  0.12
-0.02375  0.11025  0.11
-0.02375  0.11475  0.11
-0.02375  0.11925  0.09
-0.02375  0.12375  0.07
-0.02125  0.04275  0.63
-0.02125  0.04725  0.55
-0.02125  0.05175  0.54
-0.02125  0.05625  0.56
-0.02125  0.06075  0.55
-0.02125  0.06525  0.54
-0.02125  0.06975  0.47
-0.02125  0.07425  0.44
-0.02125  0.07875  0.31
-0.02125  0.08325  0.33
-0.02125  0.08775  0.32
-0.02125  0.09225  0.3
-0.02125  0.09675  0.21
-0.02125  0.10125  0.21
-0.02125  0.10575  0.21
-0.02125  0.11025  0.2
-0.02125  0.11475  0.11
-0.02125  0.11925  0.11
-0.02125  0.12375  0.09
-0.02125  0.12825  0.05
-0.02125  0.13275  0.06
-0.02125  0.13725  0.05
-0.02125  0.15075  0.05
-0.01875  0.03825  0.69
-0.01875  0.04275  0.69
-0.01875  0.04725  0.7
-0.01875  0.05175  0.69
-0.01875  0.05625  0.69
-0.01875  0.06075  0.59
-0.01875  0.06525  0.59
-0.01875  0.06975  0.51
-0.01875  0.07425  0.49
-0.01875  0.07875  0.41
-0.01875  0.08325  0.39
-0.01875  0.08775  0.35
-0.01875  0.09225  0.32
-0.01875  0.09675  0.25
-0.01875  0.10125  0.19
-0.01875  0.10575  0.15
-0.01875  0.11025  0.13
-0.01875  0.11475  0.14
-0.01875  0.11925  0.1
-0.01875  0.12375  0.1
-0.01875  0.12825  0.05
-0.01875  0.13275  0.06
-0.01625  0.03375  0.81
-0.01625  0.03825  0.82
-0.01625  0.04275  0.84
-0.01625  0.04725  0.82
-0.01625  0.05175  0.8
-0.01625  0.05625  0.71
-0.01625  0.06075  0.66
-0.01625  0.06525  0.6
-0.01625  0.06975  0.52
-0.01625  0.07425  0.49
-0.01625  0.07875  0.46
-0.01625  0.08325  0.38
-0.01625  0.08775  0.39
-0.01625  0.09225  0.29
-0.01625  0.09675  0.29
-0.01625  0.10125  0.2
-0.01625  0.10575  0.15
-0.01625  0.11025  0.13
-0.01625  0.11475  0.15
-0.01625  0.11925  0.09
-0.01625  0.12375  0.09
-0.01625  0.12825  0.08
-0.01625  0.13275  0.06
-0.01375  0.02925  0.95
-0.01375  0.03375  0.95
-0.01375  0.03825  0.96
-0.01375  0.04275  0.93
-0.01375  0.04725  0.85
-0.01375  0.05175  0.84
-0.01375  0.05625  0.79
-0.01375  0.06075  0.7
-0.01375  0.06525  0.65
-0.01375  0.06975  0.56
-0.01375  0.07425  0.49
-0.01375  0.07875  0.43
-0.01375  0.08325  0.4
-0.01375  0.08775  0.36
-0.01375  0.09225  0.31
-0.01375  0.09675  0.26
-0.01375  0.10125  0.23
-0.01375  0.10575  0.19
-0.01375  0.11025  0.17
-0.01375  0.11475  0.14
-0.01375  0.11925  0.11
-0.01375  0.12375  0.09
-0.01375  0.12825  0.07
-0.01375  0.13275  0.06
-0.01125  0.02475  0.97
-0.01125  0.02925  0.99
-0.01125  0.03375  0.98
-0.01125  0.03825  0.92
-0.01125  0.04275  0.9
-0.01125  0.04725  0.88
-0.01125  0.05175  0.82
-0.01125  0.05625  0.76
-0.01125  0.06075  0.65
-0.01125  0.06525  0.71
-0.01125  0.06975  0.58
-0.01125  0.07425  0.52
-0.01125  0.07875  0.48
-0.01125  0.08325  0.4
-0.01125  0.08775  0.32
-0.01125  0.09225  0.32
-0.01125  0.09675  0.26
-0.01125  0.10125  0.24
-0.01125  0.10575  0.18
-0.01125  0.11025  0.15
-0.01125  0.11475  0.13
-0.01125  0.11925  0.11
-0.01125  0.12375  0.08
-0.01125  0.13275  0.08
-0.01125  0.13725  0.05
-0.00875  0.02025  0.92
-0.00875  0.02475  0.99
-0.00875  0.02925  1.0
-0.00875  0.03375  0.96
-0.00875  0.03825  0.94
-0.00875  0.04275  0.9
-0.00875  0.04725  0.89
-0.00875  0.05175  0.82
-0.00875  0.05625  0.74
-0.00875  0.06075  0.7
-0.00875  0.06525  0.7
-0.00875  0.06975  0.59
-0.00875  0.07425  0.54
-0.00875  0.07875  0.49
-0.00875  0.08325  0.43
-0.00875  0.08775  0.34
-0.00875  0.09225  0.31
-0.00875  0.09675  0.29
-0.00875  0.10125  0.22
-0.00875  0.10575  0.21
-0.00875  0.11025  0.18
-0.00875  0.11475  0.17
-0.00875  0.11925  0.11
-0.00875  0.12375  0.13
-0.00875  0.12825  0.08
-0.00875  0.13275  0.08
-0.00625  0.01575  0.88
-0.00625  0.02025  0.92
-0.00625  0.02475  0.96
-0.00625  0.02925  0.95
-0.00625  0.03375  0.96
-0.00625  0.03825  0.91
-0.00625  0.04275  0.89
-0.00625  0.04725  0.85
-0.00625  0.05175  0.8
-0.00625  0.05625  0.82
-0.00625  0.06075  0.67
-0.00625  0.06525  0.63
-0.00625  0.06975  0.57
-0.00625  0.07425  0.48
-0.00625  0.07875  0.4
-0.00625  0.08325  0.38
-0.00625  0.08775  0.39
-0.00625  0.09225  0.32
-0.00625  0.09675  0.28
-0.00625  0.10125  0.28
-0.00625  0.10575  0.19
-0.00625  0.11025  0.18
-0.00625  0.11475  0.14
-0.00625  0.11925  0.09
-0.00625  0.12375  0.08
-0.00625  0.12825  0.08
-0.00625  0.13275  0.07
-0.00375  0.01125  0.73
-0.00375  0.01575  0.82
-0.00375  0.02025  0.89
-0.00375  0.02475  0.93
-0.00375  0.02925  0.93
-0.00375  0.03375  0.88
-0.00375  0.03825  0.85
-0.00375  0.04275  0.86
-0.00375  0.04725  0.79
-0.00375  0.05175  0.74
-0.00375  0.05625  0.71
-0.00375  0.06075  0.66
-0.00375  0.06525  0.62
-0.00375  0.06975  0.59
-0.00375  0.07425  0.51
-0.00375  0.07875  0.45
-0.00375  0.08325  0.4
-0.00375  0.08775  0.38
-0.00375  0.09225  0.3
-0.00375  0.09675  0.21
-0.00375  0.10125  0.25
-0.00375  0.10575  0.17
-0.00375  0.11025  0.14
-0.00375  0.11475  0.13
-0.00375  0.11925  0.14
-0.00375  0.12375  0.09
-0.00375  0.12825  0.06
-0.00375  0.13275  0.07
-0.00125  0.00675  0.46
-0.00125  0.01125  0.68
-0.00125  0.01575  0.75
-0.00125  0.02025  0.81
-0.00125  0.02475  0.88
-0.00125  0.02925  0.83
-0.00125  0.03375  0.85
-0.00125  0.03825  0.83
-0.00125  0.04275  0.77
-0.00125  0.04725  0.76
-0.00125  0.05175  0.7
-0.00125  0.05625  0.65
-0.00125  0.06075  0.64
-0.00125  0.06525  0.59
-0.00125  0.06975  0.54
-0.00125  0.07425  0.43
-0.00125  0.07875  0.45
-0.00125  0.08325  0.38
-0.00125  0.08775  0.37
-0.00125  0.09225  0.3
-0.00125  0.09675  0.25
-0.00125  0.10125  0.2
-0.00125  0.10575  0.15
-0.00125  0.11025  0.14
-0.00125  0.11475  0.13
-0.00125  0.11925  0.08
-0.00125  0.12375  0.1
-0.00125  0.12825  0.08
-0.00125  0.13275  0.05
-0.00125  0.13725  0.05
0.00125  0.00675  0.39
0.00125  0.01125  0.52
0.00125  0.01575  0.64
0.00125  0.02025  0.74
0.00125  0.02475  0.78
0.00125  0.02925  0.75
0.00125  0.03375  0.73
0.00125  0.03825  0.75
0.00125  0.04275  0.74
0.00125  0.04725  0.67
0.00125  0.05175  0.63
0.00125  0.05625  0.64
0.00125  0.06075  0.56
0.00125  0.06525  0.49
0.00125  0.06975  0.47
0.00125  0.07425  0.4
0.00125  0.07875  0.38
0.00125  0.08325  0.33
0.00125  0.08775  0.32
0.00125  0.09225  0.25
0.00125  0.09675  0.18
0.00125  0.10125  0.22
0.00125  0.10575  0.14
0.00125  0.11025  0.1
0.00125  0.11475  0.1
0.00125  0.11925  0.1
0.00125  0.12375  0.09
0.00125  0.12825  0.08
0.00375  0.01125  0.39
0.00375  0.01575  0.46
0.00375  0.02025  0.58
0.00375  0.02475  0.62
0.00375  0.02925  0.64
0.00375  0.03375  0.64
0.00375  0.03825  0.68
0.00375  0.04275  0.6
0.00375  0.04725  0.63
0.00375  0.05175  0.6
0.00375  0.05625  0.57
0.00375  0.06075  0.45
0.00375  0.06525  0.5
0.00375  0.06975  0.45
0.00375  0.07425  0.36
0.00375  0.07875  0.36
0.00375  0.08325  0.27
0.00375  0.08775  0.29
0.00375  0.09225  0.23
0.00375  0.09675  0.2
0.00375  0.10125  0.12
0.00375  0.10575  0.13
0.00375  0.11025  0.07
0.00375  0.11475  0.09
0.00375  0.11925  0.09
0.00375  0.12375  0.07
0.00375  0.12825  0.05
0.00375  0.13275  0.05
0.00625  0.01575  0.43
0.00625  0.02025  0.49
0.00625  0.02475  0.5
0.00625  0.02925  0.6
0.00625  0.03375  0.54
0.00625  0.03825  0.55
0.00625  0.04275  0.46
0.00625  0.04725  0.55
0.00625  0.05175  0.48
0.00625  0.05625  0.5
0.00625  0.06075  0.43
0.00625  0.06525  0.43
0.00625  0.06975  0.33
0.00625  0.07425  0.36
0.00625  0.07875  0.26
0.00625  0.08325  0.24
0.00625  0.08775  0.2
0.00625  0.09225  0.2
0.00625  0.09675  0.17
0.00625  0.10125  0.16
0.00625  0.10575  0.12
0.00625  0.11025  0.08
0.00625  0.11475  0.07
0.00625  0.11925  0.06
0.00625  0.12375  0.08
0.00625  0.12825  0.06
0.00625  0.13275  0.06
0.00875  0.02025  0.33
0.00875  0.02475  0.36
0.00875  0.02925  0.42
0.00875  0.03375  0.46
0.00875  0.03825  0.43
0.00875  0.04275  0.42
0.00875  0.04725  0.47
0.00875  0.05175  0.39
0.00875  0.05625  0.37
0.00875  0.06075  0.38
0.00875  0.06525  0.38
0.00875  0.06975  0.3
0.00875  0.07425  0.28
0.00875  0.07875  0.27
0.00875  0.08325  0.21
0.00875  0.08775  0.24
0.00875  0.09225  0.17
0.00875  0.09675  0.16
0.00875  0.10125  0.15
0.00875  0.10575  0.11
0.00875  0.11025  0.12
0.00875  0.11475  0.08
0.00875  0.11925  0.08
0.00875  0.12375  0.05
0.01125  0.02475  0.31
0.01125  0.02925  0.29
0.01125  0.03375  0.35
0.01125  0.03825  0.28
0.01125  0.04275  0.39
0.01125  0.04725  0.31
0.01125  0.05175  0.36
0.01125  0.05625  0.3
0.01125  0.06075  0.25
0.01125  0.06525  0.31
0.01125  0.06975  0.26
0.01125  0.07425  0.22
0.01125  0.07875  0.21
0.01125  0.08325  0.2
0.01125  0.08775  0.19
0.01125  0.09225  0.16
0.01125  0.09675  0.11
0.01125  0.10125  0.11
0.01125  0.10575  0.08
0.01125  0.11025  0.08
0.01125  0.11475  0.06
0.01125  0.11925  0.06
0.01125  0.12375  0.06
0.01375  0.02925  0.25
0.01375  0.03375  0.27
0.01375  0.03825  0.28
0.01375  0.04275  0.27
0.01375  0.04725  0.28
0.01375  0.05175  0.2
0.01375  0.05625  0.25
0.01375  0.06075  0.25
0.01375  0.06525  0.2
0.01375  0.06975  0.18
0.01375  0.07425  0.19
0.01375  0.07875  0.13
0.01375  0.08325  0.16
0.01375  0.08775  0.11
0.01375  0.09225  0.11
0.01375  0.09675  0.09
0.01375  0.10125  0.08
0.01375  0.10575  0.06
0.01375  0.11025  0.07
0.01375  0.11925  0.05
0.01625  0.03375  0.16
0.01625  0.03825  0.19
0.01625  0.04275  0.21
0.01625  0.04725  0.21
0.01625  0.05175  0.19
0.01625  0.05625  0.19
0.01625  0.06075  0.16
0.01625  0.06525  0.17
0.01625  0.06975  0.17
0.01625  0.07425  0.12
0.01625  0.07875  0.14
0.01625  0.08325  0.09
0.01625  0.08775  0.14
0.01625  0.09225  0.09
0.01625  0.09675  0.1
0.01625  0.10125  0.07
0.01625  0.10575  0.06
0.01625  0.11025  0.05
0.01625  0.12375  0.05
0.01875  0.03825  0.16
0.01875  0.04275  0.17
0.01875  0.04725  0.14
0.01875  0.05175  0.17
0.01875  0.05625  0.16
0.01875  0.06075  0.16
0.01875  0.06525  0.15
0.01875  0.06975  0.11
0.01875  0.07425  0.1
0.01875  0.07875  0.06
0.01875  0.08325  0.09
0.01875  0.08775  0.09
0.01875  0.09225  0.06
0.01875  0.10125  0.05
0.01875  0.11025  0.05
0.02125  0.04275  0.1
0.02125  0.04725  0.15
0.02125  0.05175  0.14
0.02125  0.05625  0.09
0.02125  0.06075  0.09
0.02125  0.06525  0.09
0.02125  0.06975  0.09
0.02125  0.07425  0.08
0.02125  0.07875  0.1
0.02125  0.08325  0.08
0.02125  0.08775  0.06
0.02125  0.09225  0.05
0.02125  0.11025  0.05
0.02375  0.05175  0.09
0.02375  0.05625  0.08
0.02375  0.06075  0.06
0.02375  0.06525  0.07
0.02375  0.06975  0.11
0.02375  0.07425  0.08
0.02375  0.07875  0.07
0.02375  0.08325  0.06
0.02625  0.06075  0.06
0.02625  0.07875  0.05


==> q2_16_to_17.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 16.00 < q2 < 17.00 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.117  0.23625  0.01
-0.117  0.24675  0.03
-0.117  0.25725  0.01
-0.117  0.26775  0.0
-0.117  0.28875  0.01
-0.117  0.29925  0.0
-0.117  0.32025  0.0
-0.117  0.35175  0.0
-0.117  0.36225  0.0
-0.117  0.38325  0.0
-0.111  0.22575  0.01
-0.111  0.23625  0.05
-0.111  0.24675  0.03
-0.111  0.25725  0.02
-0.111  0.26775  0.01
-0.111  0.27825  0.01
-0.111  0.29925  0.01
-0.111  0.30975  0.01
-0.111  0.32025  0.0
-0.111  0.33075  0.0
-0.111  0.34125  0.01
-0.111  0.36225  0.0
-0.105  0.21525  0.04
-0.105  0.22575  0.05
-0.105  0.23625  0.04
-0.105  0.24675  0.05
-0.105  0.25725  0.0
-0.105  0.26775  0.03
-0.105  0.27825  0.04
-0.105  0.28875  0.02
-0.105  0.29925  0.02
-0.105  0.30975  0.02
-0.105  0.32025  0.01
-0.105  0.33075  0.01
-0.105  0.34125  0.01
-0.099  0.20475  0.08
-0.099  0.21525  0.07
-0.099  0.22575  0.07
-0.099  0.23625  0.08
-0.099  0.24675  0.02
-0.099  0.25725  0.03
-0.099  0.26775  0.03
-0.099  0.27825  0.03
-0.099  0.28875  0.0
-0.099  0.29925  0.01
-0.099  0.30975  0.01
-0.099  0.32025  0.02
-0.099  0.33075  0.01
-0.099  0.34125  0.0
-0.099  0.35175  0.0
-0.099  0.36225  0.01
-0.099  0.40425  0.0
-0.099  0.41475  0.0
-0.093  0.19425  0.08
-0.093  0.20475  0.12
-0.093  0.21525  0.06
-0.093  0.22575  0.06
-0.093  0.23625  0.09
-0.093  0.24675  0.05
-0.093  0.25725  0.05
-0.093  0.26775  0.03
-0.093  0.27825  0.05
-0.093  0.28875  0.01
-0.093  0.29925  0.01
-0.093  0.30975  0.01
-0.093  0.32025  0.02
-0.093  0.33075  0.01
-0.093  0.34125  0.01
-0.093  0.35175  0.01
-0.093  0.38325  0.0
-0.093  0.39375  0.0
-0.087  0.18375  0.09
-0.087  0.19425  0.1
-0.087  0.20475  0.12
-0.087  0.21525  0.06
-0.087  0.22575  0.1
-0.087  0.23625  0.05
-0.087  0.24675  0.07
-0.087  0.25725  0.05
-0.087  0.26775  0.04
-0.087  0.27825  0.05
-0.087  0.28875  0.04
-0.087  0.29925  0.02
-0.087  0.30975  0.01
-0.087  0.33075  0.0
-0.087  0.34125  0.01
-0.087  0.35175  0.01
-0.087  0.36225  0.0
-0.081  0.16275  0.24
-0.081  0.17325  0.14
-0.081  0.18375  0.14
-0.081  0.19425  0.13
-0.081  0.20475  0.09
-0.081  0.21525  0.11
-0.081  0.22575  0.09
-0.081  0.23625  0.08
-0.081  0.24675  0.07
-0.081  0.25725  0.05
-0.081  0.26775  0.05
-0.081  0.27825  0.05
-0.081  0.28875  0.03
-0.081  0.29925  0.03
-0.081  0.30975  0.01
-0.081  0.32025  0.04
-0.081  0.33075  0.0
-0.081  0.34125  0.0
-0.081  0.36225  0.0
-0.081  0.37275  0.01
-0.081  0.41475  0.0
-0.075  0.15225  0.24
-0.075  0.16275  0.2
-0.075  0.17325  0.22
-0.075  0.18375  0.17
-0.075  0.19425  0.17
-0.075  0.20475  0.15
-0.075  0.21525  0.12
-0.075  0.22575  0.08
-0.075  0.23625  0.09
-0.075  0.24675  0.08
-0.075  0.25725  0.05
-0.075  0.26775  0.05
-0.075  0.27825  0.03
-0.075  0.28875  0.03
-0.075  0.29925  0.05
-0.075  0.30975  0.04
-0.075  0.32025  0.02
-0.075  0.33075  0.0
-0.075  0.34125  0.0
-0.075  0.35175  0.0
-0.075  0.38325  0.0
-0.069  0.14175  0.34
-0.069  0.15225  0.29
-0.069  0.16275  0.22
-0.069  0.17325  0.23
-0.069  0.18375  0.25
-0.069  0.19425  0.16
-0.069  0.20475  0.14
-0.069  0.21525  0.14
-0.069  0.22575  0.13
-0.069  0.23625  0.07
-0.069  0.24675  0.09
-0.069  0.25725  0.08
-0.069  0.26775  0.06
-0.069  0.27825  0.04
-0.069  0.28875  0.02
-0.069  0.29925  0.04
-0.069  0.30975  0.02
-0.069  0.32025  0.01
-0.069  0.33075  0.02
-0.069  0.34125  0.01
-0.069  0.36225  0.0
-0.069  0.37275  0.0
-0.069  0.39375  0.0
-0.069  0.40425  0.0
-0.069  0.41475  0.0
-0.063  0.13125  0.43
-0.063  0.14175  0.31
-0.063  0.15225  0.38
-0.063  0.16275  0.28
-0.063  0.17325  0.21
-0.063  0.18375  0.23
-0.063  0.19425  0.17
-0.063  0.20475  0.14
-0.063  0.21525  0.13
-0.063  0.22575  0.13
-0.063  0.23625  0.15
-0.063  0.24675  0.07
-0.063  0.25725  0.09
-0.063  0.26775  0.06
-0.063  0.27825  0.04
-0.063  0.28875  0.06
-0.063  0.29925  0.05
-0.063  0.30975  0.03
-0.063  0.32025  0.03
-0.063  0.33075  0.0
-0.063  0.34125  0.01
-0.063  0.35175  0.01
-0.063  0.37275  0.0
-0.063  0.38325  0.0
-0.063  0.39375  0.01
-0.063  0.40425  0.0
-0.063  0.41475  0.0
-0.057  0.12075  0.47
-0.057  0.13125  0.48
-0.057  0.14175  0.4
-0.057  0.15225  0.34
-0.057  0.16275  0.32
-0.057  0.17325  0.26
-0.057  0.18375  0.28
-0.057  0.19425  0.2
-0.057  0.20475  0.22
-0.057  0.21525  0.15
-0.057  0.22575  0.13
-0.057  0.23625  0.14
-0.057  0.24675  0.07
-0.057  0.25725  0.06
-0.057  0.26775  0.05
-0.057  0.27825  0.07
-0.057  0.28875  0.05
-0.057  0.29925  0.03
-0.057  0.30975  0.01
-0.057  0.32025  0.01
-0.057  0.33075  0.03
-0.057  0.35175  0.01
-0.057  0.38325  0.0
-0.057  0.39375  0.0
-0.057  0.41475  0.01
-0.051  0.11025  0.66
-0.051  0.12075  0.44
-0.051  0.13125  0.47
-0.051  0.14175  0.5
-0.051  0.15225  0.42
-0.051  0.16275  0.38
-0.051  0.17325  0.26
-0.051  0.18375  0.24
-0.051  0.19425  0.28
-0.051  0.20475  0.2
-0.051  0.21525  0.16
-0.051  0.22575  0.19
-0.051  0.23625  0.14
-0.051  0.24675  0.08
-0.051  0.25725  0.04
-0.051  0.26775  0.06
-0.051  0.27825  0.06
-0.051  0.28875  0.05
-0.051  0.29925  0.02
-0.051  0.30975  0.02
-0.051  0.32025  0.01
-0.051  0.33075  0.01
-0.051  0.34125  0.02
-0.051  0.35175  0.02
-0.051  0.37275  0.0
-0.051  0.41475  0.0
-0.045  0.09975  0.68
-0.045  0.11025  0.68
-0.045  0.12075  0.58
-0.045  0.13125  0.56
-0.045  0.14175  0.46
-0.045  0.15225  0.48
-0.045  0.16275  0.42
-0.045  0.17325  0.35
-0.045  0.18375  0.29
-0.045  0.19425  0.25
-0.045  0.20475  0.23
-0.045  0.21525  0.15
-0.045  0.22575  0.15
-0.045  0.23625  0.14
-0.045  0.24675  0.08
-0.045  0.25725  0.05
-0.045  0.26775  0.08
-0.045  0.27825  0.09
-0.045  0.28875  0.03
-0.045  0.29925  0.05
-0.045  0.30975  0.03
-0.045  0.32025  0.03
-0.045  0.33075  0.02
-0.045  0.34125  0.01
-0.045  0.35175  0.02
-0.045  0.36225  0.01
-0.045  0.37275  0.0
-0.045  0.40425  0.0
-0.045  0.41475  0.0
-0.039  0.07875  0.79
-0.039  0.08925  0.75
-0.039  0.09975  0.73
-0.039  0.11025  0.68
-0.039  0.12075  0.65
-0.039  0.13125  0.58
-0.039  0.14175  0.5
-0.039  0.15225  0.58
-0.039  0.16275  0.36
-0.039  0.17325  0.37
-0.039  0.18375  0.31
-0.039  0.19425  0.18
-0.039  0.20475  0.2
-0.039  0.21525  0.16
-0.039  0.22575  0.12
-0.039  0.23625  0.14
-0.039  0.24675  0.14
-0.039  0.25725  0.06
-0.039  0.26775  0.08
-0.039  0.27825  0.05
-0.039  0.28875  0.05
-0.039  0.29925  0.02
-0.039  0.30975  0.01
-0.039  0.32025  0.05
-0.039  0.33075  0.01
-0.039  0.34125  0.03
-0.039  0.35175  0.01
-0.039  0.41475  0.0
-0.033  0.06825  0.89
-0.033  0.07875  0.92
-0.033  0.08925  0.83
-0.033  0.09975  0.78
-0.033  0.11025  0.72
-0.033  0.12075  0.67
-0.033  0.13125  0.63
-0.033  0.14175  0.57
-0.033  0.15225  0.51
-0.033  0.16275  0.46
-0.033  0.17325  0.38
-0.033  0.18375  0.28
-0.033  0.19425  0.28
-0.033  0.20475  0.19
-0.033  0.21525  0.2
-0.033  0.22575  0.14
-0.033  0.23625  0.14
-0.033  0.24675  0.12
-0.033  0.25725  0.09
-0.033  0.26775  0.08
-0.033  0.27825  0.05
-0.033  0.28875  0.04
-0.033  0.29925  0.05
-0.033  0.30975  0.05
-0.033  0.32025  0.0
-0.033  0.33075  0.02
-0.033  0.34125  0.0
-0.033  0.35175  0.01
-0.033  0.36225  0.01
-0.033  0.38325  0.0
-0.033  0.39375  0.0
-0.033  0.40425  0.0
-0.027  0.05775  0.94
-0.027  0.06825  0.92
-0.027  0.07875  0.89
-0.027  0.08925  0.83
-0.027  0.09975  0.69
-0.027  0.11025  0.68
-0.027  0.12075  0.58
-0.027  0.13125  0.6
-0.027  0.14175  0.55
-0.027  0.15225  0.47
-0.027  0.16275  0.37
-0.027  0.17325  0.38
-0.027  0.18375  0.31
-0.027  0.19425  0.22
-0.027  0.20475  0.19
-0.027  0.21525  0.16
-0.027  0.22575  0.15
-0.027  0.23625  0.12
-0.027  0.24675  0.13
-0.027  0.25725  0.09
-0.027  0.26775  0.02
-0.027  0.27825  0.08
-0.027  0.28875  0.03
-0.027  0.29925  0.02
-0.027  0.30975  0.05
-0.027  0.32025  0.01
-0.027  0.33075  0.02
-0.027  0.34125  0.0
-0.027  0.35175  0.02
-0.027  0.36225  0.0
-0.027  0.37275  0.01
-0.027  0.38325  0.0
-0.021  0.04725  0.93
-0.021  0.05775  0.94
-0.021  0.06825  0.87
-0.021  0.07875  0.83
-0.021  0.08925  0.8
-0.021  0.09975  0.71
-0.021  0.11025  0.75
-0.021  0.12075  0.61
-0.021  0.13125  0.55
-0.021  0.14175  0.49
-0.021  0.15225  0.5
-0.021  0.16275  0.41
-0.021  0.17325  0.35
-0.021  0.18375  0.32
-0.021  0.19425  0.27
-0.021  0.20475  0.17
-0.021  0.21525  0.2
-0.021  0.22575  0.14
-0.021  0.23625  0.12
-0.021  0.24675  0.07
-0.021  0.25725  0.11
-0.021  0.26775  0.06
-0.021  0.27825  0.04
-0.021  0.28875  0.03
-0.021  0.29925  0.04
-0.021  0.30975  0.03
-0.021  0.32025  0.02
-0.021  0.33075  0.02
-0.021  0.34125  0.0
-0.021  0.35175  0.01
-0.021  0.36225  0.02
-0.021  0.37275  0.0
-0.021  0.38325  0.01
-0.021  0.39375  0.0
-0.015  0.03675  0.79
-0.015  0.04725  0.88
-0.015  0.05775  0.82
-0.015  0.06825  0.82
-0.015  0.07875  0.8
-0.015  0.08925  0.71
-0.015  0.09975  0.66
-0.015  0.11025  0.67
-0.015  0.12075  0.64
-0.015  0.13125  0.55
-0.015  0.14175  0.43
-0.015  0.15225  0.43
-0.015  0.16275  0.35
-0.015  0.17325  0.28
-0.015  0.18375  0.34
-0.015  0.19425  0.23
-0.015  0.20475  0.23
-0.015  0.21525  0.17
-0.015  0.22575  0.1
-0.015  0.23625  0.1
-0.015  0.24675  0.09
-0.015  0.25725  0.05
-0.015  0.26775  0.05
-0.015  0.27825  0.07
-0.015  0.28875  0.03
-0.015  0.29925  0.04
-0.015  0.30975  0.04
-0.015  0.32025  0.01
-0.015  0.33075  0.02
-0.015  0.34125  0.01
-0.015  0.35175  0.0
-0.015  0.38325  0.01
-0.015  0.40425  0.0
-0.015  0.41475  0.01
-0.009  0.02625  0.68
-0.009  0.03675  0.81
-0.009  0.04725  0.81
-0.009  0.05775  0.8
-0.009  0.06825  0.76
-0.009  0.07875  0.66
-0.009  0.08925  0.74
-0.009  0.09975  0.66
-0.009  0.11025  0.63
-0.009  0.12075  0.53
-0.009  0.13125  0.43
-0.009  0.14175  0.46
-0.009  0.15225  0.44
-0.009  0.16275  0.34
-0.009  0.17325  0.26
-0.009  0.18375  0.23
-0.009  0.19425  0.15
-0.009  0.20475  0.19
-0.009  0.21525  0.17
-0.009  0.22575  0.08
-0.009  0.23625  0.09
-0.009  0.24675  0.1
-0.009  0.25725  0.05
-0.009  0.26775  0.04
-0.009  0.27825  0.04
-0.009  0.28875  0.05
-0.009  0.29925  0.01
-0.009  0.30975  0.03
-0.009  0.33075  0.02
-0.009  0.34125  0.01
-0.009  0.35175  0.0
-0.009  0.36225  0.0
-0.009  0.38325  0.01
-0.009  0.39375  0.01
-0.009  0.40425  0.01
-0.003  0.01575  0.46
-0.003  0.02625  0.6
-0.003  0.03675  0.66
-0.003  0.04725  0.67
-0.003  0.05775  0.68
-0.003  0.06825  0.67
-0.003  0.07875  0.58
-0.003  0.08925  0.65
-0.003  0.09975  0.61
-0.003  0.11025  0.5
-0.003  0.12075  0.51
-0.003  0.13125  0.41
-0.003  0.14175  0.34
-0.003  0.15225  0.33
-0.003  0.16275  0.34
-0.003  0.17325  0.22
-0.003  0.18375  0.22
-0.003  0.19425  0.19
-0.003  0.20475  0.17
-0.003  0.21525  0.14
-0.003  0.22575  0.09
-0.003  0.23625  0.08
-0.003  0.24675  0.06
-0.003  0.25725  0.06
-0.003  0.26775  0.05
-0.003  0.27825  0.04
-0.003  0.28875  0.04
-0.003  0.29925  0.03
-0.003  0.30975  0.02
-0.003  0.32025  0.03
-0.003  0.33075  0.01
-0.003  0.34125  0.02
-0.003  0.35175  0.0
-0.003  0.36225  0.02
-0.003  0.37275  0.0
0.003  0.01575  0.31
0.003  0.02625  0.44
0.003  0.03675  0.53
0.003  0.04725  0.49
0.003  0.05775  0.55
0.003  0.06825  0.57
0.003  0.07875  0.55
0.003  0.08925  0.54
0.003  0.09975  0.41
0.003  0.11025  0.49
0.003  0.12075  0.4
0.003  0.13125  0.35
0.003  0.14175  0.29
0.003  0.15225  0.25
0.003  0.16275  0.29
0.003  0.17325  0.21
0.003  0.18375  0.32
0.003  0.19425  0.19
0.003  0.20475  0.1
0.003  0.21525  0.13
0.003  0.22575  0.09
0.003  0.23625  0.07
0.003  0.24675  0.09
0.003  0.25725  0.06
0.003  0.26775  0.05
0.003  0.27825  0.04
0.003  0.28875  0.04
0.003  0.29925  0.01
0.003  0.30975  0.02
0.003  0.32025  0.03
0.003  0.33075  0.03
0.003  0.34125  0.0
0.003  0.40425  0.0
0.009  0.02625  0.28
0.009  0.03675  0.31
0.009  0.04725  0.42
0.009  0.05775  0.38
0.009  0.06825  0.43
0.009  0.07875  0.46
0.009  0.08925  0.41
0.009  0.09975  0.34
0.009  0.11025  0.39
0.009  0.12075  0.36
0.009  0.13125  0.28
0.009  0.14175  0.26
0.009  0.15225  0.25
0.009  0.16275  0.23
0.009  0.17325  0.21
0.009  0.18375  0.15
0.009  0.19425  0.16
0.009  0.20475  0.14
0.009  0.21525  0.09
0.009  0.22575  0.12
0.009  0.23625  0.06
0.009  0.24675  0.06
0.009  0.25725  0.02
0.009  0.26775  0.03
0.009  0.27825  0.03
0.009  0.28875  0.01
0.009  0.29925  0.01
0.009  0.30975  0.01
0.009  0.32025  0.03
0.009  0.33075  0.02
0.009  0.34125  0.0
0.009  0.36225  0.0
0.009  0.38325  0.0
0.015  0.03675  0.26
0.015  0.04725  0.25
0.015  0.05775  0.37
0.015  0.06825  0.34
0.015  0.07875  0.38
0.015  0.08925  0.34
0.015  0.09975  0.33
0.015  0.11025  0.34
0.015  0.12075  0.3
0.015  0.13125  0.34
0.015  0.14175  0.19
0.015  0.15225  0.19
0.015  0.16275  0.16
0.015  0.17325  0.14
0.015  0.18375  0.15
0.015  0.19425  0.11
0.015  0.20475  0.14
0.015  0.21525  0.09
0.015  0.22575  0.09
0.015  0.23625  0.03
0.015  0.24675  0.07
0.015  0.25725  0.04
0.015  0.26775  0.04
0.015  0.27825  0.01
0.015  0.28875  0.01
0.015  0.29925  0.01
0.015  0.30975  0.0
0.015  0.32025  0.01
0.015  0.33075  0.0
0.015  0.36225  0.01
0.021  0.04725  0.26
0.021  0.05775  0.24
0.021  0.06825  0.28
0.021  0.07875  0.28
0.021  0.08925  0.29
0.021  0.09975  0.24
0.021  0.11025  0.23
0.021  0.12075  0.21
0.021  0.13125  0.14
0.021  0.14175  0.14
0.021  0.15225  0.17
0.021  0.16275  0.17
0.021  0.17325  0.16
0.021  0.18375  0.15
0.021  0.19425  0.15
0.021  0.20475  0.1
0.021  0.21525  0.1
0.021  0.22575  0.06
0.021  0.23625  0.04
0.021  0.24675  0.05
0.021  0.25725  0.04
0.021  0.26775  0.01
0.021  0.27825  0.03
0.021  0.28875  0.02
0.021  0.29925  0.03
0.021  0.30975  0.0
0.021  0.32025  0.0
0.021  0.35175  0.0
0.021  0.36225  0.0
0.021  0.37275  0.0
0.021  0.38325  0.0
0.027  0.05775  0.27
0.027  0.06825  0.19
0.027  0.07875  0.22
0.027  0.08925  0.17
0.027  0.09975  0.12
0.027  0.11025  0.13
0.027  0.12075  0.15
0.027  0.13125  0.22
0.027  0.14175  0.13
0.027  0.15225  0.12
0.027  0.16275  0.17
0.027  0.17325  0.1
0.027  0.18375  0.08
0.027  0.19425  0.09
0.027  0.20475  0.06
0.027  0.21525  0.06
0.027  0.22575  0.02
0.027  0.23625  0.02
0.027  0.24675  0.05
0.027  0.25725  0.03
0.027  0.26775  0.01
0.027  0.27825  0.03
0.027  0.28875  0.05
0.027  0.29925  0.02
0.027  0.30975  0.0
0.027  0.32025  0.01
0.027  0.39375  0.01
0.027  0.41475  0.0
0.033  0.06825  0.14
0.033  0.07875  0.17
0.033  0.08925  0.12
0.033  0.09975  0.13
0.033  0.11025  0.14
0.033  0.12075  0.13
0.033  0.13125  0.1
0.033  0.14175  0.09
0.033  0.15225  0.11
0.033  0.16275  0.09
0.033  0.17325  0.1
0.033  0.18375  0.08
0.033  0.19425  0.05
0.033  0.20475  0.04
0.033  0.21525  0.03
0.033  0.22575  0.05
0.033  0.23625  0.04
0.033  0.24675  0.02
0.033  0.25725  0.03
0.033  0.27825  0.01
0.033  0.28875  0.01
0.033  0.29925  0.0
0.033  0.30975  0.01
0.033  0.32025  0.01
0.033  0.34125  0.0
0.033  0.35175  0.0
0.033  0.38325  0.0
0.039  0.07875  0.11
0.039  0.08925  0.09
0.039  0.09975  0.12
0.039  0.11025  0.09
0.039  0.12075  0.08
0.039  0.13125  0.13
0.039  0.14175  0.09
0.039  0.15225  0.06
0.039  0.16275  0.05
0.039  0.17325  0.08
0.039  0.18375  0.05
0.039  0.19425  0.05
0.039  0.20475  0.03
0.039  0.21525  0.03
0.039  0.22575  0.03
0.039  0.23625  0.03
0.039  0.24675  0.01
0.039  0.25725  0.01
0.039  0.26775  0.01
0.039  0.27825  0.0
0.039  0.28875  0.01
0.039  0.29925  0.01
0.039  0.30975  0.0
0.039  0.33075  0.0
0.039  0.35175  0.0
0.039  0.38325  0.0
0.045  0.09975  0.07
0.045  0.11025  0.09
0.045  0.12075  0.05
0.045  0.13125  0.05
0.045  0.14175  0.06
0.045  0.15225  0.06
0.045  0.16275  0.05
0.045  0.17325  0.03
0.045  0.18375  0.05
0.045  0.19425  0.05
0.045  0.20475  0.04
0.045  0.21525  0.02
0.045  0.22575  0.01
0.045  0.23625  0.02
0.045  0.24675  0.01
0.045  0.25725  0.03
0.045  0.26775  0.03
0.045  0.27825  0.0
0.045  0.28875  0.0
0.045  0.29925  0.01
0.045  0.32025  0.0
0.045  0.33075  0.0
0.045  0.36225  0.0
0.045  0.40425  0.0
0.051  0.11025  0.03
0.051  0.12075  0.05
0.051  0.13125  0.05
0.051  0.14175  0.07
0.051  0.15225  0.05
0.051  0.16275  0.03
0.051  0.17325  0.05
0.051  0.18375  0.04
0.051  0.19425  0.01
0.051  0.20475  0.03
0.051  0.21525  0.02
0.051  0.22575  0.02
0.051  0.23625  0.01
0.051  0.24675  0.0
0.051  0.29925  0.0
0.057  0.12075  0.04
0.057  0.13125  0.03
0.057  0.14175  0.05
0.057  0.15225  0.03
0.057  0.16275  0.02
0.057  0.17325  0.01
0.057  0.18375  0.02
0.057  0.19425  0.03
0.057  0.20475  0.01
0.057  0.21525  0.01
0.057  0.22575  0.01
0.057  0.23625  0.01
0.057  0.24675  0.01
0.057  0.25725  0.01
0.057  0.26775  0.01
0.057  0.27825  0.03
0.057  0.32025  0.0
0.063  0.13125  0.01
0.063  0.14175  0.02
0.063  0.15225  0.03
0.063  0.16275  0.03
0.063  0.17325  0.03
0.063  0.18375  0.03
0.063  0.19425  0.01
0.063  0.20475  0.01
0.063  0.21525  0.0
0.063  0.22575  0.01
0.063  0.25725  0.01
0.063  0.26775  0.0
0.063  0.27825  0.0
0.063  0.28875  0.0
0.063  0.32025  0.01
0.063  0.34125  0.0
0.063  0.38325  0.0
0.069  0.14175  0.04
0.069  0.15225  0.0
0.069  0.16275  0.0
0.069  0.17325  0.03
0.069  0.18375  0.02
0.069  0.19425  0.01
0.069  0.20475  0.01
0.069  0.22575  0.0
0.069  0.23625  0.01
0.069  0.25725  0.0
0.069  0.26775  0.0
0.069  0.28875  0.01
0.075  0.17325  0.01
0.075  0.18375  0.01
0.075  0.21525  0.01
0.075  0.25725  0.0
0.075  0.27825  0.0
0.075  0.29925  0.0
0.081  0.16275  0.01
0.081  0.18375  0.0
0.081  0.19425  0.0
0.081  0.20475  0.0
0.081  0.22575  0.01
0.081  0.23625  0.01
0.081  0.25725  0.0
0.081  0.27825  0.0
0.081  0.29925  0.0
0.081  0.30975  0.0
0.081  0.35175  0.0
0.087  0.21525  0.0
0.087  0.23625  0.0
0.087  0.27825  0.0
0.087  0.28875  0.0
0.087  0.29925  0.0
0.087  0.33075  0.0
0.093  0.23625  0.0
0.093  0.25725  0.0
0.099  0.27825  0.0
0.105  0.26775  0.0
0.111  0.24675  0.0
0.117  0.30975  0.0


==> q2_17_to_18.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 17.00 < q2 < 18.00 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.117  0.23625  0.02
-0.117  0.24675  0.02
-0.117  0.27825  0.01
-0.117  0.28875  0.01
-0.117  0.29925  0.01
-0.117  0.30975  0.01
-0.117  0.32025  0.01
-0.111  0.22575  0.03
-0.111  0.23625  0.02
-0.111  0.24675  0.02
-0.111  0.25725  0.01
-0.111  0.26775  0.02
-0.111  0.27825  0.01
-0.111  0.28875  0.01
-0.111  0.29925  0.01
-0.111  0.32025  0.01
-0.111  0.33075  0.01
-0.111  0.34125  0.01
-0.111  0.35175  0.01
-0.111  0.37275  0.01
-0.111  0.38325  0.01
-0.105  0.21525  0.01
-0.105  0.22575  0.06
-0.105  0.23625  0.03
-0.105  0.24675  0.02
-0.105  0.25725  0.04
-0.105  0.26775  0.03
-0.105  0.27825  0.02
-0.105  0.28875  0.01
-0.105  0.29925  0.02
-0.105  0.30975  0.01
-0.105  0.32025  0.02
-0.105  0.36225  0.01
-0.105  0.37275  0.01
-0.105  0.39375  0.01
-0.105  0.40425  0.01
-0.099  0.20475  0.03
-0.099  0.21525  0.05
-0.099  0.22575  0.08
-0.099  0.23625  0.05
-0.099  0.24675  0.05
-0.099  0.25725  0.03
-0.099  0.26775  0.02
-0.099  0.27825  0.03
-0.099  0.28875  0.03
-0.099  0.29925  0.02
-0.099  0.30975  0.04
-0.099  0.32025  0.02
-0.099  0.34125  0.01
-0.099  0.35175  0.01
-0.099  0.36225  0.01
-0.099  0.37275  0.01
-0.093  0.19425  0.11
-0.093  0.20475  0.08
-0.093  0.21525  0.07
-0.093  0.22575  0.04
-0.093  0.23625  0.04
-0.093  0.24675  0.07
-0.093  0.25725  0.02
-0.093  0.26775  0.05
-0.093  0.27825  0.02
-0.093  0.28875  0.02
-0.093  0.29925  0.02
-0.093  0.30975  0.03
-0.093  0.32025  0.01
-0.093  0.33075  0.01
-0.093  0.35175  0.01
-0.093  0.36225  0.02
-0.093  0.37275  0.01
-0.087  0.18375  0.13
-0.087  0.19425  0.11
-0.087  0.20475  0.08
-0.087  0.21525  0.08
-0.087  0.22575  0.06
-0.087  0.23625  0.03
-0.087  0.24675  0.1
-0.087  0.25725  0.05
-0.087  0.26775  0.03
-0.087  0.27825  0.04
-0.087  0.28875  0.04
-0.087  0.29925  0.04
-0.087  0.30975  0.02
-0.087  0.32025  0.02
-0.087  0.33075  0.02
-0.087  0.35175  0.02
-0.087  0.36225  0.03
-0.087  0.37275  0.01
-0.087  0.39375  0.01
-0.081  0.16275  0.22
-0.081  0.17325  0.22
-0.081  0.18375  0.19
-0.081  0.19425  0.17
-0.081  0.20475  0.11
-0.081  0.21525  0.09
-0.081  0.22575  0.06
-0.081  0.23625  0.12
-0.081  0.24675  0.08
-0.081  0.25725  0.07
-0.081  0.26775  0.08
-0.081  0.27825  0.02
-0.081  0.28875  0.07
-0.081  0.29925  0.04
-0.081  0.32025  0.02
-0.081  0.33075  0.02
-0.081  0.34125  0.03
-0.081  0.35175  0.02
-0.081  0.37275  0.01
-0.081  0.38325  0.01
-0.081  0.39375  0.01
-0.075  0.15225  0.28
-0.075  0.16275  0.22
-0.075  0.17325  0.17
-0.075  0.18375  0.24
-0.075  0.19425  0.18
-0.075  0.20475  0.16
-0.075  0.21525  0.08
-0.075  0.22575  0.14
-0.075  0.23625  0.08
-0.075  0.24675  0.16
-0.075  0.25725  0.09
-0.075  0.26775  0.05
-0.075  0.27825  0.04
-0.075  0.28875  0.04
-0.075  0.29925  0.04
-0.075  0.30975  0.03
-0.075  0.32025  0.04
-0.075  0.33075  0.02
-0.075  0.34125  0.03
-0.075  0.35175  0.01
-0.075  0.37275  0.01
-0.075  0.38325  0.01
-0.075  0.41475  0.01
-0.069  0.14175  0.39
-0.069  0.15225  0.31
-0.069  0.16275  0.3
-0.069  0.17325  0.26
-0.069  0.18375  0.27
-0.069  0.19425  0.26
-0.069  0.20475  0.16
-0.069  0.21525  0.21
-0.069  0.22575  0.19
-0.069  0.23625  0.17
-0.069  0.24675  0.12
-0.069  0.25725  0.16
-0.069  0.26775  0.08
-0.069  0.27825  0.08
-0.069  0.28875  0.03
-0.069  0.29925  0.06
-0.069  0.30975  0.04
-0.069  0.32025  0.02
-0.069  0.33075  0.01
-0.069  0.34125  0.03
-0.069  0.35175  0.04
-0.069  0.36225  0.01
-0.069  0.37275  0.01
-0.069  0.38325  0.01
-0.069  0.39375  0.01
-0.063  0.13125  0.41
-0.063  0.14175  0.43
-0.063  0.15225  0.41
-0.063  0.16275  0.37
-0.063  0.17325  0.34
-0.063  0.18375  0.32
-0.063  0.19425  0.27
-0.063  0.20475  0.25
-0.063  0.21525  0.24
-0.063  0.22575  0.16
-0.063  0.23625  0.14
-0.063  0.24675  0.11
-0.063  0.25725  0.12
-0.063  0.26775  0.11
-0.063  0.27825  0.04
-0.063  0.28875  0.07
-0.063  0.29925  0.04
-0.063  0.30975  0.05
-0.063  0.32025  0.07
-0.063  0.33075  0.04
-0.063  0.34125  0.02
-0.063  0.35175  0.01
-0.063  0.36225  0.01
-0.063  0.37275  0.01
-0.063  0.38325  0.01
-0.063  0.39375  0.01
-0.063  0.40425  0.01
-0.063  0.41475  0.01
-0.057  0.12075  0.52
-0.057  0.13125  0.53
-0.057  0.14175  0.49
-0.057  0.15225  0.52
-0.057  0.16275  0.44
-0.057  0.17325  0.39
-0.057  0.18375  0.31
-0.057  0.19425  0.34
-0.057  0.20475  0.26
-0.057  0.21525  0.26
-0.057  0.22575  0.16
-0.057  0.23625  0.19
-0.057  0.24675  0.19
-0.057  0.25725  0.08
-0.057  0.26775  0.06
-0.057  0.27825  0.07
-0.057  0.28875  0.06
-0.057  0.29925  0.08
-0.057  0.30975  0.02
-0.057  0.32025  0.01
-0.057  0.33075  0.01
-0.057  0.34125  0.02
-0.057  0.35175  0.03
-0.057  0.37275  0.01
-0.057  0.38325  0.01
-0.057  0.39375  0.01
-0.057  0.41475  0.01
-0.051  0.11025  0.62
-0.051  0.12075  0.63
-0.051  0.13125  0.63
-0.051  0.14175  0.64
-0.051  0.15225  0.52
-0.051  0.16275  0.62
-0.051  0.17325  0.44
-0.051  0.18375  0.41
-0.051  0.19425  0.44
-0.051  0.20475  0.32
-0.051  0.21525  0.29
-0.051  0.22575  0.26
-0.051  0.23625  0.19
-0.051  0.24675  0.21
-0.051  0.25725  0.17
-0.051  0.26775  0.14
-0.051  0.27825  0.09
-0.051  0.28875  0.07
-0.051  0.29925  0.06
-0.051  0.30975  0.03
-0.051  0.32025  0.05
-0.051  0.33075  0.03
-0.051  0.34125  0.03
-0.051  0.35175  0.01
-0.051  0.36225  0.02
-0.051  0.37275  0.01
-0.051  0.40425  0.01
-0.051  0.41475  0.01
-0.045  0.09975  0.76
-0.045  0.11025  0.82
-0.045  0.12075  0.79
-0.045  0.13125  0.72
-0.045  0.14175  0.74
-0.045  0.15225  0.68
-0.045  0.16275  0.57
-0.045  0.17325  0.48
-0.045  0.18375  0.47
-0.045  0.19425  0.47
-0.045  0.20475  0.32
-0.045  0.21525  0.33
-0.045  0.22575  0.27
-0.045  0.23625  0.17
-0.045  0.24675  0.17
-0.045  0.25725  0.16
-0.045  0.26775  0.11
-0.045  0.27825  0.09
-0.045  0.28875  0.07
-0.045  0.29925  0.1
-0.045  0.30975  0.07
-0.045  0.32025  0.04
-0.045  0.33075  0.05
-0.045  0.34125  0.03
-0.045  0.35175  0.01
-0.045  0.36225  0.01
-0.045  0.37275  0.01
-0.045  0.38325  0.01
-0.045  0.39375  0.01
-0.045  0.41475  0.01
-0.039  0.07875  0.86
-0.039  0.08925  0.89
-0.039  0.09975  0.9
-0.039  0.11025  0.89
-0.039  0.12075  0.84
-0.039  0.13125  0.77
-0.039  0.14175  0.73
-0.039  0.15225  0.65
-0.039  0.16275  0.61
-0.039  0.17325  0.61
-0.039  0.18375  0.47
-0.039  0.19425  0.36
-0.039  0.20475  0.39
-0.039  0.21525  0.39
-0.039  0.22575  0.31
-0.039  0.23625  0.29
-0.039  0.24675  0.17
-0.039  0.25725  0.14
-0.039  0.26775  0.11
-0.039  0.27825  0.09
-0.039  0.28875  0.1
-0.039  0.29925  0.09
-0.039  0.30975  0.06
-0.039  0.32025  0.05
-0.039  0.33075  0.02
-0.039  0.34125  0.02
-0.039  0.35175  0.01
-0.039  0.37275  0.01
-0.039  0.38325  0.01
-0.039  0.39375  0.01
-0.039  0.40425  0.01
-0.033  0.06825  0.92
-0.033  0.07875  0.97
-0.033  0.08925  0.97
-0.033  0.09975  0.93
-0.033  0.11025  0.89
-0.033  0.12075  0.86
-0.033  0.13125  0.78
-0.033  0.14175  0.71
-0.033  0.15225  0.64
-0.033  0.16275  0.62
-0.033  0.17325  0.59
-0.033  0.18375  0.52
-0.033  0.19425  0.45
-0.033  0.20475  0.42
-0.033  0.21525  0.32
-0.033  0.22575  0.28
-0.033  0.23625  0.24
-0.033  0.24675  0.19
-0.033  0.25725  0.11
-0.033  0.26775  0.17
-0.033  0.27825  0.12
-0.033  0.28875  0.07
-0.033  0.29925  0.09
-0.033  0.30975  0.05
-0.033  0.32025  0.04
-0.033  0.33075  0.04
-0.033  0.34125  0.02
-0.033  0.35175  0.03
-0.033  0.36225  0.01
-0.033  0.37275  0.01
-0.033  0.38325  0.01
-0.033  0.39375  0.01
-0.033  0.41475  0.01
-0.027  0.05775  0.92
-0.027  0.06825  0.99
-0.027  0.07875  0.97
-0.027  0.08925  0.96
-0.027  0.09975  0.92
-0.027  0.11025  0.91
-0.027  0.12075  0.87
-0.027  0.13125  0.78
-0.027  0.14175  0.72
-0.027  0.15225  0.64
-0.027  0.16275  0.54
-0.027  0.17325  0.47
-0.027  0.18375  0.52
-0.027  0.19425  0.47
-0.027  0.20475  0.39
-0.027  0.21525  0.29
-0.027  0.22575  0.28
-0.027  0.23625  0.19
-0.027  0.24675  0.14
-0.027  0.25725  0.19
-0.027  0.26775  0.14
-0.027  0.27825  0.12
-0.027  0.28875  0.04
-0.027  0.29925  0.07
-0.027  0.30975  0.06
-0.027  0.32025  0.06
-0.027  0.33075  0.05
-0.027  0.34125  0.04
-0.027  0.35175  0.03
-0.027  0.36225  0.03
-0.027  0.37275  0.02
-0.027  0.38325  0.01
-0.027  0.39375  0.01
-0.027  0.41475  0.01
-0.021  0.04725  0.88
-0.021  0.05775  0.95
-0.021  0.06825  0.97
-0.021  0.07875  0.95
-0.021  0.08925  0.97
-0.021  0.09975  0.89
-0.021  0.11025  0.91
-0.021  0.12075  0.86
-0.021  0.13125  0.79
-0.021  0.14175  0.74
-0.021  0.15225  0.68
-0.021  0.16275  0.56
-0.021  0.17325  0.59
-0.021  0.18375  0.45
-0.021  0.19425  0.4
-0.021  0.20475  0.41
-0.021  0.21525  0.34
-0.021  0.22575  0.26
-0.021  0.23625  0.16
-0.021  0.24675  0.21
-0.021  0.25725  0.19
-0.021  0.26775  0.12
-0.021  0.27825  0.11
-0.021  0.28875  0.09
-0.021  0.29925  0.08
-0.021  0.30975  0.08
-0.021  0.32025  0.04
-0.021  0.33075  0.02
-0.021  0.34125  0.07
-0.021  0.35175  0.02
-0.021  0.36225  0.02
-0.021  0.37275  0.01
-0.021  0.38325  0.01
-0.021  0.39375  0.01
-0.021  0.40425  0.01
-0.015  0.03675  0.68
-0.015  0.04725  0.9
-0.015  0.05775  0.88
-0.015  0.06825  0.92
-0.015  0.07875  0.89
-0.015  0.08925  0.88
-0.015  0.09975  0.86
-0.015  0.11025  0.84
-0.015  0.12075  0.79
-0.015  0.13125  0.72
-0.015  0.14175  0.63
-0.015  0.15225  0.58
-0.015  0.16275  0.58
-0.015  0.17325  0.42
-0.015  0.18375  0.47
-0.015  0.19425  0.34
-0.015  0.20475  0.33
-0.015  0.21525  0.28
-0.015  0.22575  0.21
-0.015  0.23625  0.22
-0.015  0.24675  0.12
-0.015  0.25725  0.17
-0.015  0.26775  0.11
-0.015  0.27825  0.1
-0.015  0.28875  0.07
-0.015  0.29925  0.09
-0.015  0.30975  0.06
-0.015  0.32025  0.06
-0.015  0.33075  0.01
-0.015  0.34125  0.01
-0.015  0.35175  0.01
-0.015  0.36225  0.01
-0.015  0.37275  0.01
-0.015  0.38325  0.01
-0.015  0.39375  0.03
-0.015  0.41475  0.01
-0.009  0.02625  0.57
-0.009  0.03675  0.65
-0.009  0.04725  0.8
-0.009  0.05775  0.81
-0.009  0.06825  0.78
-0.009  0.07875  0.85
-0.009  0.08925  0.83
-0.009  0.09975  0.77
-0.009  0.11025  0.76
-0.009  0.12075  0.68
-0.009  0.13125  0.62
-0.009  0.14175  0.61
-0.009  0.15225  0.56
-0.009  0.16275  0.54
-0.009  0.17325  0.48
-0.009  0.18375  0.49
-0.009  0.19425  0.36
-0.009  0.20475  0.32
-0.009  0.21525  0.27
-0.009  0.22575  0.26
-0.009  0.23625  0.19
-0.009  0.24675  0.17
-0.009  0.25725  0.14
-0.009  0.26775  0.12
-0.009  0.27825  0.07
-0.009  0.28875  0.08
-0.009  0.29925  0.07
-0.009  0.30975  0.08
-0.009  0.32025  0.04
-0.009  0.33075  0.04
-0.009  0.34125  0.01
-0.009  0.35175  0.02
-0.009  0.36225  0.01
-0.009  0.37275  0.02
-0.009  0.41475  0.01
-0.003  0.01575  0.39
-0.003  0.02625  0.52
-0.003  0.03675  0.58
-0.003  0.04725  0.7
-0.003  0.05775  0.7
-0.003  0.06825  0.72
-0.003  0.07875  0.74
-0.003  0.08925  0.68
-0.003  0.09975  0.7
-0.003  0.11025  0.59
-0.003  0.12075  0.66
-0.003  0.13125  0.63
-0.003  0.14175  0.56
-0.003  0.15225  0.59
-0.003  0.16275  0.52
-0.003  0.17325  0.34
-0.003  0.18375  0.32
-0.003  0.19425  0.31
-0.003  0.20475  0.29
-0.003  0.21525  0.24
-0.003  0.22575  0.22
-0.003  0.23625  0.16
-0.003  0.24675  0.13
-0.003  0.25725  0.14
-0.003  0.26775  0.11
-0.003  0.27825  0.07
-0.003  0.28875  0.03
-0.003  0.29925  0.07
-0.003  0.30975  0.04
-0.003  0.32025  0.04
-0.003  0.33075  0.02
-0.003  0.34125  0.03
-0.003  0.35175  0.04
-0.003  0.36225  0.02
-0.003  0.37275  0.01
-0.003  0.38325  0.01
-0.003  0.39375  0.01
-0.003  0.41475  0.01
0.003  0.01575  0.31
0.003  0.02625  0.31
0.003  0.03675  0.43
0.003  0.04725  0.55
0.003  0.05775  0.65
0.003  0.06825  0.63
0.003  0.07875  0.66
0.003  0.08925  0.66
0.003  0.09975  0.64
0.003  0.11025  0.6
0.003  0.12075  0.58
0.003  0.13125  0.49
0.003  0.14175  0.47
0.003  0.15225  0.41
0.003  0.16275  0.39
0.003  0.17325  0.37
0.003  0.18375  0.25
0.003  0.19425  0.29
0.003  0.20475  0.23
0.003  0.21525  0.21
0.003  0.22575  0.19
0.003  0.23625  0.14
0.003  0.24675  0.09
0.003  0.25725  0.13
0.003  0.26775  0.11
0.003  0.27825  0.08
0.003  0.28875  0.08
0.003  0.29925  0.03
0.003  0.30975  0.03
0.003  0.32025  0.04
0.003  0.33075  0.04
0.003  0.34125  0.01
0.003  0.36225  0.02
0.003  0.37275  0.01
0.003  0.39375  0.02
0.003  0.40425  0.01
0.009  0.02625  0.31
0.009  0.03675  0.36
0.009  0.04725  0.4
0.009  0.05775  0.46
0.009  0.06825  0.47
0.009  0.07875  0.54
0.009  0.08925  0.53
0.009  0.09975  0.51
0.009  0.11025  0.54
0.009  0.12075  0.52
0.009  0.13125  0.43
0.009  0.14175  0.42
0.009  0.15225  0.32
0.009  0.16275  0.41
0.009  0.17325  0.34
0.009  0.18375  0.23
0.009  0.19425  0.28
0.009  0.20475  0.18
0.009  0.21525  0.14
0.009  0.22575  0.16
0.009  0.23625  0.19
0.009  0.24675  0.08
0.009  0.25725  0.05
0.009  0.26775  0.07
0.009  0.27825  0.03
0.009  0.28875  0.05
0.009  0.29925  0.04
0.009  0.30975  0.04
0.009  0.32025  0.02
0.009  0.33075  0.01
0.009  0.34125  0.04
0.009  0.35175  0.01
0.009  0.36225  0.02
0.009  0.37275  0.01
0.009  0.38325  0.01
0.009  0.39375  0.01
0.015  0.03675  0.25
0.015  0.04725  0.29
0.015  0.05775  0.27
0.015  0.06825  0.33
0.015  0.07875  0.28
0.015  0.08925  0.42
0.015  0.09975  0.42
0.015  0.11025  0.44
0.015  0.12075  0.37
0.015  0.13125  0.33
0.015  0.14175  0.37
0.015  0.15225  0.32
0.015  0.16275  0.28
0.015  0.17325  0.31
0.015  0.18375  0.22
0.015  0.19425  0.22
0.015  0.20475  0.14
0.015  0.21525  0.16
0.015  0.22575  0.13
0.015  0.23625  0.06
0.015  0.24675  0.09
0.015  0.25725  0.07
0.015  0.26775  0.06
0.015  0.27825  0.04
0.015  0.28875  0.04
0.015  0.29925  0.03
0.015  0.30975  0.03
0.015  0.32025  0.03
0.015  0.33075  0.04
0.015  0.34125  0.02
0.015  0.35175  0.02
0.015  0.36225  0.03
0.015  0.37275  0.01
0.015  0.38325  0.01
0.015  0.39375  0.02
0.015  0.40425  0.01
0.021  0.04725  0.14
0.021  0.05775  0.22
0.021  0.06825  0.27
0.021  0.07875  0.22
0.021  0.08925  0.3
0.021  0.09975  0.32
0.021  0.11025  0.25
0.021  0.12075  0.29
0.021  0.13125  0.26
0.021  0.14175  0.32
0.021  0.15225  0.24
0.021  0.16275  0.19
0.021  0.17325  0.14
0.021  0.18375  0.17
0.021  0.19425  0.16
0.021  0.20475  0.16
0.021  0.21525  0.11
0.021  0.22575  0.08
0.021  0.23625  0.09
0.021  0.24675  0.09
0.021  0.25725  0.09
0.021  0.26775  0.06
0.021  0.27825  0.04
0.021  0.28875  0.03
0.021  0.29925  0.03
0.021  0.30975  0.02
0.021  0.32025  0.02
0.021  0.33075  0.02
0.021  0.35175  0.02
0.021  0.36225  0.01
0.027  0.05775  0.18
0.027  0.06825  0.15
0.027  0.07875  0.16
0.027  0.08925  0.17
0.027  0.09975  0.24
0.027  0.11025  0.23
0.027  0.12075  0.19
0.027  0.13125  0.25
0.027  0.14175  0.19
0.027  0.15225  0.21
0.027  0.16275  0.17
0.027  0.17325  0.18
0.027  0.18375  0.16
0.027  0.19425  0.15
0.027  0.20475  0.18
0.027  0.21525  0.12
0.027  0.22575  0.09
0.027  0.23625  0.08
0.027  0.24675  0.06
0.027  0.25725  0.07
0.027  0.26775  0.08
0.027  0.27825  0.04
0.027  0.28875  0.05
0.027  0.29925  0.04
0.027  0.32025  0.03
0.027  0.33075  0.01
0.027  0.34125  0.01
0.027  0.36225  0.01
0.027  0.37275  0.02
0.027  0.38325  0.01
0.027  0.39375  0.01
0.027  0.40425  0.01
0.033  0.06825  0.13
0.033  0.07875  0.19
0.033  0.08925  0.12
0.033  0.09975  0.14
0.033  0.11025  0.13
0.033  0.12075  0.13
0.033  0.13125  0.12
0.033  0.14175  0.16
0.033  0.15225  0.19
0.033  0.16275  0.1
0.033  0.17325  0.15
0.033  0.18375  0.09
0.033  0.19425  0.11
0.033  0.20475  0.07
0.033  0.21525  0.07
0.033  0.22575  0.07
0.033  0.23625  0.04
0.033  0.24675  0.02
0.033  0.25725  0.03
0.033  0.26775  0.04
0.033  0.27825  0.03
0.033  0.28875  0.02
0.033  0.29925  0.02
0.033  0.30975  0.01
0.033  0.32025  0.01
0.033  0.33075  0.01
0.033  0.34125  0.02
0.033  0.35175  0.01
0.033  0.36225  0.01
0.033  0.38325  0.01
0.039  0.07875  0.07
0.039  0.08925  0.09
0.039  0.09975  0.12
0.039  0.11025  0.12
0.039  0.12075  0.09
0.039  0.13125  0.08
0.039  0.14175  0.13
0.039  0.15225  0.1
0.039  0.16275  0.07
0.039  0.17325  0.09
0.039  0.18375  0.05
0.039  0.19425  0.07
0.039  0.20475  0.07
0.039  0.21525  0.12
0.039  0.22575  0.05
0.039  0.23625  0.07
0.039  0.24675  0.04
0.039  0.25725  0.03
0.039  0.26775  0.04
0.039  0.27825  0.03
0.039  0.28875  0.01
0.039  0.29925  0.03
0.039  0.30975  0.01
0.039  0.32025  0.02
0.039  0.34125  0.01
0.039  0.35175  0.01
0.039  0.38325  0.01
0.039  0.41475  0.01
0.045  0.09975  0.08
0.045  0.11025  0.08
0.045  0.12075  0.1
0.045  0.13125  0.07
0.045  0.14175  0.07
0.045  0.15225  0.04
0.045  0.16275  0.06
0.045  0.17325  0.07
0.045  0.18375  0.07
0.045  0.19425  0.06
0.045  0.20475  0.04
0.045  0.21525  0.03
0.045  0.22575  0.04
0.045  0.23625  0.04
0.045  0.24675  0.02
0.045  0.25725  0.03
0.045  0.26775  0.01
0.045  0.27825  0.03
0.045  0.28875  0.01
0.045  0.30975  0.02
0.045  0.32025  0.01
0.045  0.33075  0.01
0.045  0.34125  0.01
0.045  0.36225  0.01
0.045  0.41475  0.01
0.051  0.11025  0.02
0.051  0.12075  0.04
0.051  0.13125  0.08
0.051  0.14175  0.03
0.051  0.15225  0.02
0.051  0.16275  0.04
0.051  0.17325  0.06
0.051  0.18375  0.04
0.051  0.19425  0.06
0.051  0.20475  0.03
0.051  0.21525  0.05
0.051  0.22575  0.03
0.051  0.23625  0.02
0.051  0.24675  0.04
0.051  0.25725  0.01
0.051  0.26775  0.01
0.051  0.27825  0.04
0.051  0.28875  0.03
0.051  0.29925  0.01
0.051  0.32025  0.01
0.051  0.33075  0.01
0.051  0.34125  0.01
0.051  0.37275  0.01
0.051  0.38325  0.01
0.051  0.41475  0.01
0.057  0.12075  0.04
0.057  0.13125  0.02
0.057  0.14175  0.01
0.057  0.15225  0.02
0.057  0.16275  0.04
0.057  0.17325  0.06
0.057  0.18375  0.03
0.057  0.19425  0.03
0.057  0.20475  0.02
0.057  0.21525  0.03
0.057  0.22575  0.01
0.057  0.23625  0.01
0.057  0.24675  0.01
0.057  0.25725  0.01
0.057  0.26775  0.01
0.057  0.27825  0.01
0.057  0.28875  0.01
0.057  0.29925  0.01
0.057  0.33075  0.01
0.063  0.13125  0.01
0.063  0.14175  0.01
0.063  0.15225  0.01
0.063  0.16275  0.01
0.063  0.17325  0.02
0.063  0.18375  0.02
0.063  0.19425  0.02
0.063  0.20475  0.01
0.063  0.21525  0.01
0.063  0.22575  0.03
0.063  0.23625  0.01
0.063  0.25725  0.01
0.063  0.26775  0.01
0.063  0.27825  0.01
0.063  0.28875  0.01
0.063  0.29925  0.01
0.063  0.32025  0.01
0.063  0.34125  0.01
0.063  0.35175  0.01
0.069  0.14175  0.01
0.069  0.15225  0.02
0.069  0.16275  0.02
0.069  0.17325  0.01
0.069  0.18375  0.01
0.069  0.19425  0.02
0.069  0.20475  0.01
0.069  0.21525  0.01
0.069  0.23625  0.01
0.069  0.24675  0.01
0.069  0.25725  0.01
0.069  0.26775  0.01
0.069  0.29925  0.01
0.069  0.30975  0.01
0.069  0.32025  0.01
0.069  0.34125  0.01
0.069  0.35175  0.01
0.069  0.37275  0.01
0.075  0.15225  0.01
0.075  0.16275  0.01
0.075  0.17325  0.01
0.075  0.18375  0.01
0.075  0.19425  0.01
0.075  0.20475  0.01
0.075  0.23625  0.01
0.075  0.24675  0.01
0.075  0.25725  0.01
0.075  0.27825  0.01
0.075  0.28875  0.01
0.075  0.30975  0.01
0.075  0.32025  0.01
0.075  0.34125  0.01
0.075  0.37275  0.01
0.081  0.16275  0.01
0.081  0.17325  0.01
0.081  0.18375  0.01
0.081  0.19425  0.01
0.081  0.30975  0.01
0.087  0.20475  0.01
0.087  0.25725  0.01
0.087  0.34125  0.01
0.093  0.21525  0.01
0.093  0.25725  0.01
0.093  0.26775  0.01
0.099  0.23625  0.01
0.099  0.25725  0.01
0.099  0.29925  0.01
0.105  0.24675  0.01
0.105  0.30975  0.01


==> q2_18_to_19.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 18.00 < q2 < 19.00 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.117  0.23625  0.01
-0.117  0.24675  0.02
-0.117  0.25725  0.03
-0.117  0.26775  0.01
-0.117  0.29925  0.01
-0.117  0.30975  0.02
-0.117  0.32025  0.01
-0.117  0.33075  0.01
-0.117  0.34125  0.01
-0.117  0.36225  0.01
-0.117  0.38325  0.01
-0.117  0.39375  0.01
-0.117  0.41475  0.01
-0.111  0.24675  0.01
-0.111  0.25725  0.02
-0.111  0.27825  0.01
-0.111  0.28875  0.01
-0.111  0.30975  0.01
-0.111  0.32025  0.02
-0.111  0.33075  0.02
-0.111  0.36225  0.01
-0.111  0.37275  0.01
-0.111  0.40425  0.01
-0.111  0.41475  0.01
-0.105  0.21525  0.02
-0.105  0.22575  0.03
-0.105  0.23625  0.02
-0.105  0.24675  0.01
-0.105  0.25725  0.03
-0.105  0.26775  0.01
-0.105  0.27825  0.01
-0.105  0.28875  0.01
-0.105  0.29925  0.01
-0.105  0.30975  0.01
-0.105  0.32025  0.01
-0.105  0.34125  0.01
-0.105  0.37275  0.01
-0.105  0.38325  0.01
-0.105  0.40425  0.01
-0.099  0.20475  0.03
-0.099  0.21525  0.01
-0.099  0.22575  0.03
-0.099  0.23625  0.01
-0.099  0.24675  0.02
-0.099  0.25725  0.03
-0.099  0.26775  0.03
-0.099  0.27825  0.01
-0.099  0.28875  0.02
-0.099  0.29925  0.01
-0.099  0.30975  0.01
-0.099  0.32025  0.02
-0.099  0.33075  0.03
-0.099  0.34125  0.01
-0.099  0.35175  0.01
-0.099  0.36225  0.01
-0.099  0.38325  0.02
-0.099  0.39375  0.02
-0.099  0.41475  0.01
-0.093  0.19425  0.05
-0.093  0.20475  0.03
-0.093  0.21525  0.04
-0.093  0.22575  0.03
-0.093  0.23625  0.03
-0.093  0.24675  0.02
-0.093  0.25725  0.03
-0.093  0.26775  0.01
-0.093  0.27825  0.04
-0.093  0.28875  0.03
-0.093  0.29925  0.02
-0.093  0.30975  0.01
-0.093  0.32025  0.02
-0.093  0.33075  0.03
-0.093  0.34125  0.03
-0.093  0.36225  0.01
-0.093  0.37275  0.01
-0.093  0.38325  0.01
-0.093  0.39375  0.01
-0.093  0.40425  0.01
-0.093  0.41475  0.01
-0.087  0.18375  0.04
-0.087  0.19425  0.04
-0.087  0.20475  0.03
-0.087  0.21525  0.03
-0.087  0.22575  0.04
-0.087  0.23625  0.03
-0.087  0.24675  0.03
-0.087  0.25725  0.05
-0.087  0.26775  0.06
-0.087  0.27825  0.06
-0.087  0.28875  0.04
-0.087  0.29925  0.04
-0.087  0.30975  0.03
-0.087  0.32025  0.01
-0.087  0.33075  0.03
-0.087  0.34125  0.01
-0.087  0.35175  0.03
-0.087  0.36225  0.02
-0.087  0.37275  0.01
-0.087  0.38325  0.01
-0.087  0.39375  0.01
-0.087  0.40425  0.01
-0.087  0.41475  0.01
-0.081  0.16275  0.06
-0.081  0.17325  0.07
-0.081  0.18375  0.06
-0.081  0.19425  0.08
-0.081  0.20475  0.1
-0.081  0.21525  0.06
-0.081  0.22575  0.04
-0.081  0.23625  0.06
-0.081  0.24675  0.04
-0.081  0.25725  0.05
-0.081  0.26775  0.04
-0.081  0.27825  0.06
-0.081  0.28875  0.05
-0.081  0.29925  0.05
-0.081  0.30975  0.03
-0.081  0.32025  0.03
-0.081  0.33075  0.03
-0.081  0.34125  0.02
-0.081  0.35175  0.04
-0.081  0.36225  0.04
-0.081  0.37275  0.01
-0.081  0.38325  0.02
-0.081  0.39375  0.01
-0.081  0.41475  0.02
-0.075  0.15225  0.11
-0.075  0.16275  0.08
-0.075  0.17325  0.08
-0.075  0.18375  0.06
-0.075  0.19425  0.07
-0.075  0.20475  0.1
-0.075  0.21525  0.06
-0.075  0.22575  0.08
-0.075  0.23625  0.06
-0.075  0.24675  0.05
-0.075  0.25725  0.04
-0.075  0.26775  0.08
-0.075  0.27825  0.06
-0.075  0.28875  0.06
-0.075  0.29925  0.06
-0.075  0.30975  0.05
-0.075  0.32025  0.07
-0.075  0.33075  0.04
-0.075  0.34125  0.03
-0.075  0.35175  0.04
-0.075  0.36225  0.02
-0.075  0.37275  0.01
-0.075  0.38325  0.02
-0.075  0.39375  0.02
-0.075  0.40425  0.01
-0.069  0.14175  0.09
-0.069  0.15225  0.12
-0.069  0.16275  0.07
-0.069  0.17325  0.14
-0.069  0.18375  0.12
-0.069  0.19425  0.16
-0.069  0.20475  0.13
-0.069  0.21525  0.09
-0.069  0.22575  0.09
-0.069  0.23625  0.09
-0.069  0.24675  0.11
-0.069  0.25725  0.06
-0.069  0.26775  0.08
-0.069  0.27825  0.09
-0.069  0.28875  0.09
-0.069  0.29925  0.06
-0.069  0.30975  0.05
-0.069  0.32025  0.02
-0.069  0.33075  0.06
-0.069  0.34125  0.05
-0.069  0.35175  0.08
-0.069  0.36225  0.05
-0.069  0.37275  0.04
-0.069  0.38325  0.01
-0.069  0.39375  0.03
-0.069  0.40425  0.02
-0.069  0.41475  0.01
-0.063  0.13125  0.13
-0.063  0.14175  0.13
-0.063  0.15225  0.13
-0.063  0.16275  0.11
-0.063  0.17325  0.16
-0.063  0.18375  0.15
-0.063  0.19425  0.14
-0.063  0.20475  0.17
-0.063  0.21525  0.17
-0.063  0.22575  0.14
-0.063  0.23625  0.15
-0.063  0.24675  0.11
-0.063  0.25725  0.13
-0.063  0.26775  0.13
-0.063  0.27825  0.13
-0.063  0.28875  0.1
-0.063  0.29925  0.09
-0.063  0.30975  0.08
-0.063  0.32025  0.07
-0.063  0.33075  0.06
-0.063  0.34125  0.05
-0.063  0.35175  0.08
-0.063  0.36225  0.01
-0.063  0.37275  0.03
-0.063  0.38325  0.02
-0.063  0.39375  0.03
-0.063  0.40425  0.02
-0.063  0.41475  0.03
-0.057  0.12075  0.15
-0.057  0.13125  0.2
-0.057  0.14175  0.14
-0.057  0.15225  0.12
-0.057  0.16275  0.15
-0.057  0.17325  0.21
-0.057  0.18375  0.16
-0.057  0.19425  0.17
-0.057  0.20475  0.18
-0.057  0.21525  0.17
-0.057  0.22575  0.21
-0.057  0.23625  0.18
-0.057  0.24675  0.17
-0.057  0.25725  0.19
-0.057  0.26775  0.09
-0.057  0.27825  0.11
-0.057  0.28875  0.09
-0.057  0.29925  0.1
-0.057  0.30975  0.08
-0.057  0.32025  0.09
-0.057  0.33075  0.14
-0.057  0.34125  0.06
-0.057  0.35175  0.07
-0.057  0.36225  0.04
-0.057  0.37275  0.03
-0.057  0.38325  0.03
-0.057  0.39375  0.04
-0.057  0.40425  0.01
-0.051  0.11025  0.19
-0.051  0.12075  0.19
-0.051  0.13125  0.22
-0.051  0.14175  0.22
-0.051  0.15225  0.23
-0.051  0.16275  0.24
-0.051  0.17325  0.31
-0.051  0.18375  0.31
-0.051  0.19425  0.31
-0.051  0.20475  0.26
-0.051  0.21525  0.26
-0.051  0.22575  0.23
-0.051  0.23625  0.23
-0.051  0.24675  0.22
-0.051  0.25725  0.16
-0.051  0.26775  0.17
-0.051  0.27825  0.24
-0.051  0.28875  0.11
-0.051  0.29925  0.11
-0.051  0.30975  0.11
-0.051  0.32025  0.11
-0.051  0.33075  0.08
-0.051  0.34125  0.08
-0.051  0.35175  0.03
-0.051  0.36225  0.06
-0.051  0.37275  0.04
-0.051  0.38325  0.04
-0.051  0.39375  0.04
-0.051  0.40425  0.03
-0.051  0.41475  0.01
-0.045  0.09975  0.24
-0.045  0.11025  0.28
-0.045  0.12075  0.3
-0.045  0.13125  0.28
-0.045  0.14175  0.31
-0.045  0.15225  0.31
-0.045  0.16275  0.33
-0.045  0.17325  0.38
-0.045  0.18375  0.31
-0.045  0.19425  0.35
-0.045  0.20475  0.42
-0.045  0.21525  0.31
-0.045  0.22575  0.27
-0.045  0.23625  0.26
-0.045  0.24675  0.28
-0.045  0.25725  0.24
-0.045  0.26775  0.24
-0.045  0.27825  0.18
-0.045  0.28875  0.16
-0.045  0.29925  0.16
-0.045  0.30975  0.14
-0.045  0.32025  0.08
-0.045  0.33075  0.06
-0.045  0.34125  0.11
-0.045  0.35175  0.08
-0.045  0.36225  0.06
-0.045  0.37275  0.03
-0.045  0.38325  0.06
-0.045  0.39375  0.04
-0.045  0.40425  0.01
-0.045  0.41475  0.03
-0.039  0.07875  0.26
-0.039  0.08925  0.29
-0.039  0.09975  0.28
-0.039  0.11025  0.32
-0.039  0.12075  0.34
-0.039  0.13125  0.35
-0.039  0.14175  0.38
-0.039  0.15225  0.51
-0.039  0.16275  0.46
-0.039  0.17325  0.46
-0.039  0.18375  0.51
-0.039  0.19425  0.45
-0.039  0.20475  0.46
-0.039  0.21525  0.38
-0.039  0.22575  0.39
-0.039  0.23625  0.37
-0.039  0.24675  0.28
-0.039  0.25725  0.28
-0.039  0.26775  0.22
-0.039  0.27825  0.17
-0.039  0.28875  0.19
-0.039  0.29925  0.16
-0.039  0.30975  0.17
-0.039  0.32025  0.16
-0.039  0.33075  0.09
-0.039  0.34125  0.08
-0.039  0.35175  0.08
-0.039  0.36225  0.09
-0.039  0.37275  0.06
-0.039  0.38325  0.04
-0.039  0.39375  0.08
-0.039  0.40425  0.04
-0.039  0.41475  0.03
-0.033  0.06825  0.22
-0.033  0.07875  0.36
-0.033  0.08925  0.34
-0.033  0.09975  0.48
-0.033  0.11025  0.41
-0.033  0.12075  0.49
-0.033  0.13125  0.43
-0.033  0.14175  0.55
-0.033  0.15225  0.6
-0.033  0.16275  0.52
-0.033  0.17325  0.61
-0.033  0.18375  0.57
-0.033  0.19425  0.46
-0.033  0.20475  0.46
-0.033  0.21525  0.46
-0.033  0.22575  0.48
-0.033  0.23625  0.39
-0.033  0.24675  0.35
-0.033  0.25725  0.28
-0.033  0.26775  0.27
-0.033  0.27825  0.22
-0.033  0.28875  0.28
-0.033  0.29925  0.16
-0.033  0.30975  0.2
-0.033  0.32025  0.15
-0.033  0.33075  0.2
-0.033  0.34125  0.11
-0.033  0.35175  0.08
-0.033  0.36225  0.13
-0.033  0.37275  0.06
-0.033  0.38325  0.03
-0.033  0.39375  0.06
-0.033  0.40425  0.04
-0.033  0.41475  0.03
-0.027  0.05775  0.23
-0.027  0.06825  0.35
-0.027  0.07875  0.4
-0.027  0.08925  0.41
-0.027  0.09975  0.54
-0.027  0.11025  0.58
-0.027  0.12075  0.6
-0.027  0.13125  0.63
-0.027  0.14175  0.66
-0.027  0.15225  0.64
-0.027  0.16275  0.6
-0.027  0.17325  0.57
-0.027  0.18375  0.57
-0.027  0.19425  0.56
-0.027  0.20475  0.49
-0.027  0.21525  0.56
-0.027  0.22575  0.47
-0.027  0.23625  0.41
-0.027  0.24675  0.4
-0.027  0.25725  0.33
-0.027  0.26775  0.3
-0.027  0.27825  0.22
-0.027  0.28875  0.26
-0.027  0.29925  0.22
-0.027  0.30975  0.16
-0.027  0.32025  0.15
-0.027  0.33075  0.14
-0.027  0.34125  0.11
-0.027  0.35175  0.06
-0.027  0.36225  0.07
-0.027  0.37275  0.13
-0.027  0.38325  0.06
-0.027  0.39375  0.03
-0.027  0.40425  0.04
-0.027  0.41475  0.07
-0.021  0.04725  0.32
-0.021  0.05775  0.36
-0.021  0.06825  0.47
-0.021  0.07875  0.56
-0.021  0.08925  0.63
-0.021  0.09975  0.63
-0.021  0.11025  0.62
-0.021  0.12075  0.76
-0.021  0.13125  0.69
-0.021  0.14175  0.73
-0.021  0.15225  0.79
-0.021  0.16275  0.68
-0.021  0.17325  0.66
-0.021  0.18375  0.67
-0.021  0.19425  0.58
-0.021  0.20475  0.56
-0.021  0.21525  0.5
-0.021  0.22575  0.54
-0.021  0.23625  0.44
-0.021  0.24675  0.44
-0.021  0.25725  0.41
-0.021  0.26775  0.39
-0.021  0.27825  0.34
-0.021  0.28875  0.3
-0.021  0.29925  0.27
-0.021  0.30975  0.19
-0.021  0.32025  0.21
-0.021  0.33075  0.17
-0.021  0.34125  0.12
-0.021  0.35175  0.06
-0.021  0.36225  0.1
-0.021  0.37275  0.04
-0.021  0.38325  0.08
-0.021  0.39375  0.08
-0.021  0.40425  0.05
-0.021  0.41475  0.04
-0.015  0.03675  0.3
-0.015  0.04725  0.38
-0.015  0.05775  0.4
-0.015  0.06825  0.55
-0.015  0.07875  0.67
-0.015  0.08925  0.72
-0.015  0.09975  0.77
-0.015  0.11025  0.76
-0.015  0.12075  0.77
-0.015  0.13125  0.82
-0.015  0.14175  0.83
-0.015  0.15225  0.85
-0.015  0.16275  0.79
-0.015  0.17325  0.77
-0.015  0.18375  0.71
-0.015  0.19425  0.67
-0.015  0.20475  0.66
-0.015  0.21525  0.64
-0.015  0.22575  0.58
-0.015  0.23625  0.61
-0.015  0.24675  0.47
-0.015  0.25725  0.41
-0.015  0.26775  0.36
-0.015  0.27825  0.36
-0.015  0.28875  0.34
-0.015  0.29925  0.24
-0.015  0.30975  0.17
-0.015  0.32025  0.19
-0.015  0.33075  0.17
-0.015  0.34125  0.17
-0.015  0.35175  0.08
-0.015  0.36225  0.08
-0.015  0.37275  0.12
-0.015  0.38325  0.08
-0.015  0.39375  0.08
-0.015  0.40425  0.04
-0.015  0.41475  0.05
-0.009  0.02625  0.23
-0.009  0.03675  0.35
-0.009  0.04725  0.38
-0.009  0.05775  0.51
-0.009  0.06825  0.69
-0.009  0.07875  0.79
-0.009  0.08925  0.76
-0.009  0.09975  0.81
-0.009  0.11025  0.86
-0.009  0.12075  0.9
-0.009  0.13125  0.86
-0.009  0.14175  0.85
-0.009  0.15225  0.88
-0.009  0.16275  0.86
-0.009  0.17325  0.83
-0.009  0.18375  0.81
-0.009  0.19425  0.83
-0.009  0.20475  0.71
-0.009  0.21525  0.57
-0.009  0.22575  0.63
-0.009  0.23625  0.54
-0.009  0.24675  0.52
-0.009  0.25725  0.47
-0.009  0.26775  0.39
-0.009  0.27825  0.33
-0.009  0.28875  0.32
-0.009  0.29925  0.32
-0.009  0.30975  0.26
-0.009  0.32025  0.18
-0.009  0.33075  0.19
-0.009  0.34125  0.12
-0.009  0.35175  0.14
-0.009  0.36225  0.08
-0.009  0.37275  0.08
-0.009  0.38325  0.08
-0.009  0.39375  0.04
-0.009  0.40425  0.08
-0.009  0.41475  0.04
-0.003  0.01575  0.22
-0.003  0.02625  0.19
-0.003  0.03675  0.29
-0.003  0.04725  0.38
-0.003  0.05775  0.6
-0.003  0.06825  0.71
-0.003  0.07875  0.79
-0.003  0.08925  0.81
-0.003  0.09975  0.86
-0.003  0.11025  0.9
-0.003  0.12075  0.93
-0.003  0.13125  0.94
-0.003  0.14175  0.91
-0.003  0.15225  0.94
-0.003  0.16275  0.92
-0.003  0.17325  0.84
-0.003  0.18375  0.82
-0.003  0.19425  0.71
-0.003  0.20475  0.66
-0.003  0.21525  0.64
-0.003  0.22575  0.61
-0.003  0.23625  0.55
-0.003  0.24675  0.5
-0.003  0.25725  0.42
-0.003  0.26775  0.35
-0.003  0.27825  0.39
-0.003  0.28875  0.27
-0.003  0.29925  0.32
-0.003  0.30975  0.29
-0.003  0.32025  0.25
-0.003  0.33075  0.19
-0.003  0.34125  0.13
-0.003  0.35175  0.13
-0.003  0.36225  0.11
-0.003  0.37275  0.09
-0.003  0.38325  0.08
-0.003  0.39375  0.06
-0.003  0.40425  0.06
-0.003  0.41475  0.06
0.003  0.01575  0.21
0.003  0.02625  0.3
0.003  0.03675  0.27
0.003  0.04725  0.46
0.003  0.05775  0.66
0.003  0.06825  0.73
0.003  0.07875  0.82
0.003  0.08925  0.96
0.003  0.09975  0.89
0.003  0.11025  0.97
0.003  0.12075  0.94
0.003  0.13125  0.97
0.003  0.14175  0.93
0.003  0.15225  0.94
0.003  0.16275  0.93
0.003  0.17325  0.89
0.003  0.18375  0.86
0.003  0.19425  0.75
0.003  0.20475  0.68
0.003  0.21525  0.71
0.003  0.22575  0.65
0.003  0.23625  0.67
0.003  0.24675  0.69
0.003  0.25725  0.5
0.003  0.26775  0.46
0.003  0.27825  0.41
0.003  0.28875  0.29
0.003  0.29925  0.34
0.003  0.30975  0.23
0.003  0.32025  0.24
0.003  0.33075  0.22
0.003  0.34125  0.16
0.003  0.35175  0.15
0.003  0.36225  0.09
0.003  0.37275  0.16
0.003  0.38325  0.09
0.003  0.39375  0.06
0.003  0.40425  0.04
0.003  0.41475  0.03
0.009  0.02625  0.28
0.009  0.03675  0.4
0.009  0.04725  0.54
0.009  0.05775  0.66
0.009  0.06825  0.85
0.009  0.07875  0.86
0.009  0.08925  0.85
0.009  0.09975  0.97
0.009  0.11025  0.95
0.009  0.12075  0.99
0.009  0.13125  1.0
0.009  0.14175  0.98
0.009  0.15225  0.95
0.009  0.16275  0.97
0.009  0.17325  0.91
0.009  0.18375  0.94
0.009  0.19425  0.85
0.009  0.20475  0.77
0.009  0.21525  0.7
0.009  0.22575  0.64
0.009  0.23625  0.65
0.009  0.24675  0.49
0.009  0.25725  0.52
0.009  0.26775  0.45
0.009  0.27825  0.34
0.009  0.28875  0.38
0.009  0.29925  0.31
0.009  0.30975  0.28
0.009  0.32025  0.28
0.009  0.33075  0.21
0.009  0.34125  0.16
0.009  0.35175  0.11
0.009  0.36225  0.12
0.009  0.37275  0.13
0.009  0.38325  0.05
0.009  0.39375  0.05
0.009  0.40425  0.08
0.009  0.41475  0.06
0.015  0.03675  0.43
0.015  0.04725  0.49
0.015  0.05775  0.64
0.015  0.06825  0.78
0.015  0.07875  0.84
0.015  0.08925  0.93
0.015  0.09975  0.92
0.015  0.11025  0.96
0.015  0.12075  1.0
0.015  0.13125  0.99
0.015  0.14175  0.98
0.015  0.15225  0.98
0.015  0.16275  0.92
0.015  0.17325  0.91
0.015  0.18375  0.86
0.015  0.19425  0.83
0.015  0.20475  0.77
0.015  0.21525  0.73
0.015  0.22575  0.72
0.015  0.23625  0.61
0.015  0.24675  0.55
0.015  0.25725  0.52
0.015  0.26775  0.44
0.015  0.27825  0.42
0.015  0.28875  0.36
0.015  0.29925  0.38
0.015  0.30975  0.27
0.015  0.32025  0.19
0.015  0.33075  0.19
0.015  0.34125  0.17
0.015  0.35175  0.13
0.015  0.36225  0.08
0.015  0.37275  0.09
0.015  0.38325  0.09
0.015  0.39375  0.08
0.015  0.40425  0.07
0.015  0.41475  0.05
0.021  0.04725  0.46
0.021  0.05775  0.47
0.021  0.06825  0.65
0.021  0.07875  0.74
0.021  0.08925  0.84
0.021  0.09975  0.88
0.021  0.11025  0.95
0.021  0.12075  0.98
0.021  0.13125  0.98
0.021  0.14175  0.97
0.021  0.15225  0.99
0.021  0.16275  0.93
0.021  0.17325  0.92
0.021  0.18375  0.88
0.021  0.19425  0.88
0.021  0.20475  0.76
0.021  0.21525  0.77
0.021  0.22575  0.69
0.021  0.23625  0.6
0.021  0.24675  0.56
0.021  0.25725  0.45
0.021  0.26775  0.43
0.021  0.27825  0.41
0.021  0.28875  0.35
0.021  0.29925  0.29
0.021  0.30975  0.32
0.021  0.32025  0.21
0.021  0.33075  0.19
0.021  0.34125  0.18
0.021  0.35175  0.16
0.021  0.36225  0.1
0.021  0.37275  0.11
0.021  0.38325  0.09
0.021  0.39375  0.1
0.021  0.40425  0.07
0.021  0.41475  0.05
0.027  0.05775  0.46
0.027  0.06825  0.59
0.027  0.07875  0.64
0.027  0.08925  0.8
0.027  0.09975  0.82
0.027  0.11025  0.88
0.027  0.12075  0.93
0.027  0.13125  0.93
0.027  0.14175  0.91
0.027  0.15225  0.91
0.027  0.16275  0.92
0.027  0.17325  0.91
0.027  0.18375  0.86
0.027  0.19425  0.76
0.027  0.20475  0.7
0.027  0.21525  0.65
0.027  0.22575  0.67
0.027  0.23625  0.59
0.027  0.24675  0.51
0.027  0.25725  0.45
0.027  0.26775  0.43
0.027  0.27825  0.34
0.027  0.28875  0.32
0.027  0.29925  0.34
0.027  0.30975  0.29
0.027  0.32025  0.22
0.027  0.33075  0.19
0.027  0.34125  0.2
0.027  0.35175  0.13
0.027  0.36225  0.08
0.027  0.37275  0.12
0.027  0.38325  0.07
0.027  0.39375  0.08
0.027  0.40425  0.08
0.027  0.41475  0.06
0.033  0.06825  0.52
0.033  0.07875  0.58
0.033  0.08925  0.71
0.033  0.09975  0.74
0.033  0.11025  0.82
0.033  0.12075  0.86
0.033  0.13125  0.82
0.033  0.14175  0.92
0.033  0.15225  0.82
0.033  0.16275  0.87
0.033  0.17325  0.89
0.033  0.18375  0.8
0.033  0.19425  0.83
0.033  0.20475  0.73
0.033  0.21525  0.65
0.033  0.22575  0.63
0.033  0.23625  0.66
0.033  0.24675  0.53
0.033  0.25725  0.46
0.033  0.26775  0.38
0.033  0.27825  0.36
0.033  0.28875  0.35
0.033  0.29925  0.3
0.033  0.30975  0.19
0.033  0.32025  0.29
0.033  0.33075  0.16
0.033  0.34125  0.14
0.033  0.35175  0.13
0.033  0.36225  0.09
0.033  0.37275  0.11
0.033  0.38325  0.06
0.033  0.39375  0.06
0.033  0.40425  0.06
0.033  0.41475  0.04
0.039  0.07875  0.44
0.039  0.08925  0.51
0.039  0.09975  0.59
0.039  0.11025  0.68
0.039  0.12075  0.71
0.039  0.13125  0.73
0.039  0.14175  0.78
0.039  0.15225  0.78
0.039  0.16275  0.77
0.039  0.17325  0.8
0.039  0.18375  0.8
0.039  0.19425  0.73
0.039  0.20475  0.71
0.039  0.21525  0.66
0.039  0.22575  0.54
0.039  0.23625  0.49
0.039  0.24675  0.52
0.039  0.25725  0.52
0.039  0.26775  0.47
0.039  0.27825  0.32
0.039  0.28875  0.34
0.039  0.29925  0.33
0.039  0.30975  0.25
0.039  0.32025  0.27
0.039  0.33075  0.16
0.039  0.34125  0.16
0.039  0.35175  0.14
0.039  0.36225  0.09
0.039  0.37275  0.11
0.039  0.38325  0.09
0.039  0.39375  0.08
0.039  0.40425  0.04
0.039  0.41475  0.04
0.045  0.09975  0.49
0.045  0.11025  0.6
0.045  0.12075  0.63
0.045  0.13125  0.68
0.045  0.14175  0.77
0.045  0.15225  0.77
0.045  0.16275  0.71
0.045  0.17325  0.74
0.045  0.18375  0.63
0.045  0.19425  0.66
0.045  0.20475  0.64
0.045  0.21525  0.54
0.045  0.22575  0.52
0.045  0.23625  0.57
0.045  0.24675  0.52
0.045  0.25725  0.43
0.045  0.26775  0.32
0.045  0.27825  0.34
0.045  0.28875  0.36
0.045  0.29925  0.27
0.045  0.30975  0.23
0.045  0.32025  0.17
0.045  0.33075  0.16
0.045  0.34125  0.2
0.045  0.35175  0.11
0.045  0.36225  0.09
0.045  0.37275  0.13
0.045  0.38325  0.07
0.045  0.39375  0.03
0.045  0.40425  0.04
0.045  0.41475  0.03
0.051  0.11025  0.46
0.051  0.12075  0.47
0.051  0.13125  0.55
0.051  0.14175  0.64
0.051  0.15225  0.61
0.051  0.16275  0.56
0.051  0.17325  0.63
0.051  0.18375  0.58
0.051  0.19425  0.55
0.051  0.20475  0.59
0.051  0.21525  0.56
0.051  0.22575  0.45
0.051  0.23625  0.39
0.051  0.24675  0.4
0.051  0.25725  0.36
0.051  0.26775  0.34
0.051  0.27825  0.34
0.051  0.28875  0.21
0.051  0.29925  0.26
0.051  0.30975  0.24
0.051  0.32025  0.15
0.051  0.33075  0.24
0.051  0.34125  0.11
0.051  0.35175  0.13
0.051  0.36225  0.06
0.051  0.37275  0.08
0.051  0.38325  0.04
0.051  0.39375  0.09
0.051  0.40425  0.05
0.051  0.41475  0.05
0.057  0.12075  0.4
0.057  0.13125  0.39
0.057  0.14175  0.43
0.057  0.15225  0.42
0.057  0.16275  0.44
0.057  0.17325  0.55
0.057  0.18375  0.49
0.057  0.19425  0.55
0.057  0.20475  0.48
0.057  0.21525  0.44
0.057  0.22575  0.49
0.057  0.23625  0.38
0.057  0.24675  0.34
0.057  0.25725  0.37
0.057  0.26775  0.32
0.057  0.27825  0.24
0.057  0.28875  0.26
0.057  0.29925  0.25
0.057  0.30975  0.16
0.057  0.32025  0.16
0.057  0.33075  0.13
0.057  0.34125  0.04
0.057  0.35175  0.14
0.057  0.36225  0.12
0.057  0.37275  0.11
0.057  0.38325  0.08
0.057  0.39375  0.06
0.057  0.40425  0.05
0.057  0.41475  0.06
0.063  0.13125  0.32
0.063  0.14175  0.29
0.063  0.15225  0.37
0.063  0.16275  0.41
0.063  0.17325  0.38
0.063  0.18375  0.44
0.063  0.19425  0.39
0.063  0.20475  0.51
0.063  0.21525  0.4
0.063  0.22575  0.43
0.063  0.23625  0.38
0.063  0.24675  0.32
0.063  0.25725  0.31
0.063  0.26775  0.36
0.063  0.27825  0.32
0.063  0.28875  0.17
0.063  0.29925  0.18
0.063  0.30975  0.17
0.063  0.32025  0.13
0.063  0.33075  0.15
0.063  0.34125  0.09
0.063  0.35175  0.09
0.063  0.36225  0.1
0.063  0.37275  0.07
0.063  0.38325  0.06
0.063  0.39375  0.05
0.063  0.40425  0.04
0.063  0.41475  0.03
0.069  0.14175  0.29
0.069  0.15225  0.28
0.069  0.16275  0.27
0.069  0.17325  0.31
0.069  0.18375  0.22
0.069  0.19425  0.32
0.069  0.20475  0.36
0.069  0.21525  0.31
0.069  0.22575  0.37
0.069  0.23625  0.28
0.069  0.24675  0.24
0.069  0.25725  0.23
0.069  0.26775  0.18
0.069  0.27825  0.2
0.069  0.28875  0.15
0.069  0.29925  0.2
0.069  0.30975  0.19
0.069  0.32025  0.13
0.069  0.33075  0.11
0.069  0.34125  0.11
0.069  0.35175  0.08
0.069  0.36225  0.08
0.069  0.37275  0.04
0.069  0.38325  0.06
0.069  0.39375  0.08
0.069  0.40425  0.05
0.069  0.41475  0.04
0.075  0.15225  0.14
0.075  0.16275  0.24
0.075  0.17325  0.19
0.075  0.18375  0.26
0.075  0.19425  0.16
0.075  0.20475  0.25
0.075  0.21525  0.17
0.075  0.22575  0.28
0.075  0.23625  0.34
0.075  0.24675  0.24
0.075  0.25725  0.25
0.075  0.26775  0.17
0.075  0.27825  0.19
0.075  0.28875  0.14
0.075  0.29925  0.14
0.075  0.30975  0.17
0.075  0.32025  0.09
0.075  0.33075  0.08
0.075  0.34125  0.09
0.075  0.35175  0.08
0.075  0.36225  0.08
0.075  0.37275  0.06
0.075  0.38325  0.05
0.075  0.39375  0.05
0.075  0.40425  0.04
0.075  0.41475  0.04
0.081  0.16275  0.19
0.081  0.17325  0.19
0.081  0.18375  0.24
0.081  0.19425  0.21
0.081  0.20475  0.2
0.081  0.21525  0.24
0.081  0.22575  0.22
0.081  0.23625  0.17
0.081  0.24675  0.22
0.081  0.25725  0.14
0.081  0.26775  0.16
0.081  0.27825  0.14
0.081  0.28875  0.16
0.081  0.29925  0.13
0.081  0.30975  0.09
0.081  0.32025  0.09
0.081  0.33075  0.07
0.081  0.34125  0.07
0.081  0.35175  0.06
0.081  0.36225  0.06
0.081  0.37275  0.06
0.081  0.38325  0.05
0.081  0.39375  0.03
0.081  0.40425  0.02
0.081  0.41475  0.02
0.087  0.18375  0.14
0.087  0.19425  0.16
0.087  0.20475  0.16
0.087  0.21525  0.16
0.087  0.22575  0.13
0.087  0.23625  0.17
0.087  0.24675  0.14
0.087  0.25725  0.11
0.087  0.26775  0.1
0.087  0.27825  0.11
0.087  0.28875  0.09
0.087  0.29925  0.06
0.087  0.30975  0.06
0.087  0.32025  0.07
0.087  0.33075  0.13
0.087  0.34125  0.09
0.087  0.35175  0.04
0.087  0.36225  0.06
0.087  0.37275  0.04
0.087  0.38325  0.03
0.087  0.39375  0.02
0.087  0.40425  0.03
0.087  0.41475  0.01
0.093  0.19425  0.08
0.093  0.20475  0.11
0.093  0.21525  0.16
0.093  0.22575  0.11
0.093  0.23625  0.13
0.093  0.24675  0.13
0.093  0.25725  0.14
0.093  0.26775  0.09
0.093  0.27825  0.08
0.093  0.28875  0.05
0.093  0.29925  0.08
0.093  0.30975  0.06
0.093  0.32025  0.06
0.093  0.33075  0.04
0.093  0.34125  0.08
0.093  0.35175  0.04
0.093  0.36225  0.03
0.093  0.37275  0.03
0.093  0.38325  0.03
0.093  0.39375  0.01
0.093  0.40425  0.01
0.093  0.41475  0.01
0.099  0.20475  0.05
0.099  0.21525  0.08
0.099  0.22575  0.08
0.099  0.23625  0.05
0.099  0.24675  0.09
0.099  0.25725  0.06
0.099  0.26775  0.04
0.099  0.27825  0.04
0.099  0.28875  0.07
0.099  0.29925  0.06
0.099  0.30975  0.08
0.099  0.32025  0.02
0.099  0.33075  0.03
0.099  0.34125  0.06
0.099  0.35175  0.05
0.099  0.36225  0.04
0.099  0.37275  0.03
0.099  0.38325  0.03
0.099  0.39375  0.01
0.099  0.40425  0.02
0.099  0.41475  0.01
0.105  0.21525  0.06
0.105  0.22575  0.04
0.105  0.23625  0.06
0.105  0.24675  0.05
0.105  0.25725  0.06
0.105  0.26775  0.06
0.105  0.27825  0.07
0.105  0.28875  0.09
0.105  0.29925  0.06
0.105  0.30975  0.04
0.105  0.32025  0.03
0.105  0.33075  0.04
0.105  0.34125  0.04
0.105  0.35175  0.03
0.105  0.36225  0.01
0.105  0.37275  0.02
0.105  0.38325  0.01
0.105  0.39375  0.01
0.105  0.40425  0.02
0.105  0.41475  0.01
0.111  0.22575  0.06
0.111  0.23625  0.04
0.111  0.24675  0.04
0.111  0.25725  0.06
0.111  0.26775  0.03
0.111  0.27825  0.06
0.111  0.28875  0.06
0.111  0.29925  0.03
0.111  0.30975  0.03
0.111  0.32025  0.01
0.111  0.33075  0.01
0.111  0.34125  0.02
0.111  0.35175  0.02
0.111  0.36225  0.01
0.111  0.37275  0.01
0.111  0.38325  0.01
0.111  0.39375  0.01
0.111  0.40425  0.01
0.117  0.23625  0.01
0.117  0.24675  0.02
0.117  0.25725  0.04
0.117  0.26775  0.03
0.117  0.27825  0.03
0.117  0.28875  0.04
0.117  0.29925  0.03
0.117  0.30975  0.01
0.117  0.32025  0.04
0.117  0.33075  0.03
0.117  0.34125  0.01
0.117  0.35175  0.03
0.117  0.36225  0.01
0.117  0.37275  0.02
0.117  0.38325  0.03
0.117  0.39375  0.02
0.117  0.41475  0.01


==> q2_19_to_20.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 19.00 < q2 < 20.00 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.14625  0.29625  0.0
-0.13875  0.28125  0.0
-0.12375  0.28125  0.0
-0.11625  0.24375  0.0
-0.11625  0.25875  0.0
-0.11625  0.28875  0.0
-0.10875  0.22125  0.01
-0.10875  0.22875  0.01
-0.10875  0.23625  0.03
-0.10875  0.24375  0.0
-0.10875  0.25125  0.0
-0.10875  0.25875  0.0
-0.10875  0.27375  0.01
-0.10875  0.28125  0.01
-0.10125  0.20625  0.0
-0.10125  0.22125  0.01
-0.10125  0.22875  0.01
-0.10125  0.24375  0.0
-0.10125  0.25125  0.01
-0.10125  0.25875  0.0
-0.10125  0.26625  0.01
-0.10125  0.27375  0.0
-0.10125  0.28875  0.01
-0.09375  0.19125  0.02
-0.09375  0.19875  0.01
-0.09375  0.20625  0.01
-0.09375  0.22125  0.01
-0.09375  0.22875  0.0
-0.09375  0.23625  0.0
-0.09375  0.24375  0.01
-0.09375  0.25125  0.01
-0.09375  0.27375  0.0
-0.09375  0.28875  0.0
-0.09375  0.29625  0.01
-0.08625  0.17625  0.01
-0.08625  0.18375  0.01
-0.08625  0.19875  0.02
-0.08625  0.20625  0.01
-0.08625  0.21375  0.0
-0.08625  0.22125  0.03
-0.08625  0.22875  0.0
-0.08625  0.23625  0.0
-0.08625  0.24375  0.01
-0.08625  0.25125  0.01
-0.08625  0.25875  0.01
-0.08625  0.26625  0.0
-0.08625  0.28125  0.01
-0.08625  0.28875  0.0
-0.08625  0.29625  0.03
-0.07875  0.16125  0.03
-0.07875  0.16875  0.03
-0.07875  0.17625  0.02
-0.07875  0.18375  0.02
-0.07875  0.19125  0.01
-0.07875  0.19875  0.01
-0.07875  0.21375  0.0
-0.07875  0.22125  0.04
-0.07875  0.22875  0.01
-0.07875  0.24375  0.0
-0.07875  0.25125  0.01
-0.07875  0.26625  0.01
-0.07875  0.27375  0.01
-0.07875  0.28125  0.01
-0.07875  0.28875  0.0
-0.07875  0.29625  0.0
-0.07125  0.14625  0.02
-0.07125  0.15375  0.04
-0.07125  0.16125  0.03
-0.07125  0.16875  0.05
-0.07125  0.17625  0.04
-0.07125  0.18375  0.01
-0.07125  0.19125  0.01
-0.07125  0.19875  0.01
-0.07125  0.20625  0.02
-0.07125  0.21375  0.02
-0.07125  0.22125  0.0
-0.07125  0.22875  0.0
-0.07125  0.23625  0.01
-0.07125  0.24375  0.02
-0.07125  0.25125  0.02
-0.07125  0.25875  0.01
-0.07125  0.26625  0.03
-0.07125  0.27375  0.01
-0.07125  0.28875  0.01
-0.06375  0.13125  0.05
-0.06375  0.13875  0.05
-0.06375  0.14625  0.04
-0.06375  0.15375  0.04
-0.06375  0.16125  0.04
-0.06375  0.16875  0.05
-0.06375  0.17625  0.04
-0.06375  0.18375  0.03
-0.06375  0.19125  0.03
-0.06375  0.19875  0.04
-0.06375  0.20625  0.03
-0.06375  0.21375  0.01
-0.06375  0.22125  0.02
-0.06375  0.22875  0.03
-0.06375  0.23625  0.01
-0.06375  0.24375  0.01
-0.06375  0.25125  0.0
-0.06375  0.25875  0.02
-0.06375  0.26625  0.01
-0.06375  0.27375  0.01
-0.06375  0.28125  0.02
-0.06375  0.28875  0.0
-0.06375  0.29625  0.01
-0.05625  0.11625  0.08
-0.05625  0.12375  0.1
-0.05625  0.13125  0.05
-0.05625  0.13875  0.05
-0.05625  0.14625  0.04
-0.05625  0.15375  0.05
-0.05625  0.16125  0.05
-0.05625  0.16875  0.03
-0.05625  0.17625  0.04
-0.05625  0.18375  0.03
-0.05625  0.19125  0.03
-0.05625  0.19875  0.04
-0.05625  0.20625  0.03
-0.05625  0.21375  0.04
-0.05625  0.22125  0.01
-0.05625  0.22875  0.03
-0.05625  0.23625  0.01
-0.05625  0.24375  0.01
-0.05625  0.25125  0.03
-0.05625  0.25875  0.01
-0.05625  0.26625  0.01
-0.05625  0.27375  0.0
-0.05625  0.28125  0.0
-0.05625  0.28875  0.03
-0.04875  0.10125  0.14
-0.04875  0.10875  0.08
-0.04875  0.11625  0.06
-0.04875  0.12375  0.08
-0.04875  0.13125  0.06
-0.04875  0.13875  0.06
-0.04875  0.14625  0.12
-0.04875  0.15375  0.05
-0.04875  0.16125  0.03
-0.04875  0.16875  0.02
-0.04875  0.17625  0.06
-0.04875  0.18375  0.05
-0.04875  0.19125  0.04
-0.04875  0.19875  0.04
-0.04875  0.20625  0.05
-0.04875  0.21375  0.03
-0.04875  0.22125  0.04
-0.04875  0.22875  0.01
-0.04875  0.23625  0.03
-0.04875  0.24375  0.03
-0.04875  0.25125  0.01
-0.04875  0.25875  0.05
-0.04875  0.26625  0.01
-0.04875  0.28125  0.0
-0.04875  0.28875  0.04
-0.04875  0.29625  0.01
-0.04125  0.08625  0.12
-0.04125  0.09375  0.08
-0.04125  0.10125  0.06
-0.04125  0.10875  0.11
-0.04125  0.11625  0.1
-0.04125  0.12375  0.1
-0.04125  0.13125  0.11
-0.04125  0.13875  0.08
-0.04125  0.14625  0.06
-0.04125  0.15375  0.09
-0.04125  0.16125  0.06
-0.04125  0.16875  0.06
-0.04125  0.17625  0.05
-0.04125  0.18375  0.03
-0.04125  0.19125  0.04
-0.04125  0.19875  0.02
-0.04125  0.20625  0.06
-0.04125  0.21375  0.04
-0.04125  0.22125  0.03
-0.04125  0.22875  0.04
-0.04125  0.23625  0.04
-0.04125  0.24375  0.03
-0.04125  0.25125  0.04
-0.04125  0.25875  0.03
-0.04125  0.26625  0.03
-0.04125  0.27375  0.01
-0.04125  0.28125  0.0
-0.04125  0.28875  0.03
-0.04125  0.29625  0.0
-0.03375  0.07125  0.18
-0.03375  0.07875  0.14
-0.03375  0.08625  0.12
-0.03375  0.09375  0.14
-0.03375  0.10125  0.14
-0.03375  0.10875  0.08
-0.03375  0.11625  0.09
-0.03375  0.12375  0.17
-0.03375  0.13125  0.1
-0.03375  0.13875  0.09
-0.03375  0.14625  0.08
-0.03375  0.15375  0.09
-0.03375  0.16125  0.09
-0.03375  0.16875  0.09
-0.03375  0.17625  0.06
-0.03375  0.18375  0.07
-0.03375  0.19125  0.06
-0.03375  0.19875  0.05
-0.03375  0.20625  0.05
-0.03375  0.21375  0.07
-0.03375  0.22125  0.05
-0.03375  0.22875  0.07
-0.03375  0.23625  0.01
-0.03375  0.24375  0.05
-0.03375  0.25125  0.03
-0.03375  0.25875  0.03
-0.03375  0.26625  0.05
-0.03375  0.27375  0.02
-0.03375  0.28125  0.02
-0.03375  0.28875  0.01
-0.03375  0.29625  0.03
-0.02625  0.05625  0.26
-0.02625  0.06375  0.2
-0.02625  0.07125  0.19
-0.02625  0.07875  0.19
-0.02625  0.08625  0.16
-0.02625  0.09375  0.14
-0.02625  0.10125  0.17
-0.02625  0.10875  0.16
-0.02625  0.11625  0.18
-0.02625  0.12375  0.16
-0.02625  0.13125  0.13
-0.02625  0.13875  0.1
-0.02625  0.14625  0.12
-0.02625  0.15375  0.08
-0.02625  0.16125  0.09
-0.02625  0.16875  0.12
-0.02625  0.17625  0.06
-0.02625  0.18375  0.05
-0.02625  0.19125  0.06
-0.02625  0.19875  0.07
-0.02625  0.20625  0.08
-0.02625  0.21375  0.03
-0.02625  0.22125  0.03
-0.02625  0.22875  0.03
-0.02625  0.23625  0.01
-0.02625  0.24375  0.05
-0.02625  0.25125  0.05
-0.02625  0.25875  0.05
-0.02625  0.26625  0.03
-0.02625  0.27375  0.03
-0.02625  0.28125  0.02
-0.02625  0.28875  0.03
-0.02625  0.29625  0.01
-0.01875  0.04125  0.28
-0.01875  0.04875  0.29
-0.01875  0.05625  0.29
-0.01875  0.06375  0.21
-0.01875  0.07125  0.25
-0.01875  0.07875  0.2
-0.01875  0.08625  0.19
-0.01875  0.09375  0.17
-0.01875  0.10125  0.19
-0.01875  0.10875  0.16
-0.01875  0.11625  0.24
-0.01875  0.12375  0.17
-0.01875  0.13125  0.11
-0.01875  0.13875  0.11
-0.01875  0.14625  0.12
-0.01875  0.15375  0.08
-0.01875  0.16125  0.15
-0.01875  0.16875  0.08
-0.01875  0.17625  0.05
-0.01875  0.18375  0.09
-0.01875  0.19125  0.08
-0.01875  0.19875  0.05
-0.01875  0.20625  0.06
-0.01875  0.21375  0.03
-0.01875  0.22125  0.05
-0.01875  0.22875  0.04
-0.01875  0.23625  0.04
-0.01875  0.24375  0.05
-0.01875  0.25125  0.03
-0.01875  0.25875  0.02
-0.01875  0.26625  0.02
-0.01875  0.27375  0.01
-0.01875  0.28125  0.03
-0.01875  0.28875  0.01
-0.01875  0.29625  0.03
-0.01125  0.02625  0.41
-0.01125  0.03375  0.37
-0.01125  0.04125  0.38
-0.01125  0.04875  0.34
-0.01125  0.05625  0.28
-0.01125  0.06375  0.3
-0.01125  0.07125  0.31
-0.01125  0.07875  0.29
-0.01125  0.08625  0.19
-0.01125  0.09375  0.25
-0.01125  0.10125  0.18
-0.01125  0.10875  0.2
-0.01125  0.11625  0.2
-0.01125  0.12375  0.19
-0.01125  0.13125  0.21
-0.01125  0.13875  0.14
-0.01125  0.14625  0.14
-0.01125  0.15375  0.14
-0.01125  0.16125  0.12
-0.01125  0.16875  0.1
-0.01125  0.17625  0.13
-0.01125  0.18375  0.08
-0.01125  0.19125  0.08
-0.01125  0.19875  0.14
-0.01125  0.20625  0.1
-0.01125  0.21375  0.06
-0.01125  0.22125  0.06
-0.01125  0.22875  0.09
-0.01125  0.23625  0.09
-0.01125  0.24375  0.03
-0.01125  0.25125  0.04
-0.01125  0.25875  0.03
-0.01125  0.26625  0.03
-0.01125  0.27375  0.03
-0.01125  0.28125  0.03
-0.01125  0.28875  0.01
-0.01125  0.29625  0.03
-0.00375  0.01125  0.55
-0.00375  0.01875  0.54
-0.00375  0.02625  0.43
-0.00375  0.03375  0.46
-0.00375  0.04125  0.47
-0.00375  0.04875  0.46
-0.00375  0.05625  0.41
-0.00375  0.06375  0.38
-0.00375  0.07125  0.36
-0.00375  0.07875  0.38
-0.00375  0.08625  0.34
-0.00375  0.09375  0.27
-0.00375  0.10125  0.3
-0.00375  0.10875  0.24
-0.00375  0.11625  0.22
-0.00375  0.12375  0.19
-0.00375  0.13125  0.21
-0.00375  0.13875  0.18
-0.00375  0.14625  0.16
-0.00375  0.15375  0.2
-0.00375  0.16125  0.19
-0.00375  0.16875  0.14
-0.00375  0.17625  0.12
-0.00375  0.18375  0.1
-0.00375  0.19125  0.13
-0.00375  0.19875  0.13
-0.00375  0.20625  0.07
-0.00375  0.21375  0.09
-0.00375  0.22125  0.09
-0.00375  0.22875  0.05
-0.00375  0.23625  0.07
-0.00375  0.24375  0.06
-0.00375  0.25125  0.09
-0.00375  0.25875  0.05
-0.00375  0.26625  0.05
-0.00375  0.27375  0.04
-0.00375  0.28125  0.02
-0.00375  0.28875  0.02
-0.00375  0.29625  0.01
0.00375  0.01125  0.75
0.00375  0.01875  0.69
0.00375  0.02625  0.69
0.00375  0.03375  0.62
0.00375  0.04125  0.61
0.00375  0.04875  0.56
0.00375  0.05625  0.48
0.00375  0.06375  0.47
0.00375  0.07125  0.44
0.00375  0.07875  0.43
0.00375  0.08625  0.41
0.00375  0.09375  0.38
0.00375  0.10125  0.41
0.00375  0.10875  0.24
0.00375  0.11625  0.37
0.00375  0.12375  0.34
0.00375  0.13125  0.25
0.00375  0.13875  0.24
0.00375  0.14625  0.21
0.00375  0.15375  0.22
0.00375  0.16125  0.19
0.00375  0.16875  0.21
0.00375  0.17625  0.13
0.00375  0.18375  0.11
0.00375  0.19125  0.13
0.00375  0.19875  0.09
0.00375  0.20625  0.1
0.00375  0.21375  0.09
0.00375  0.22125  0.1
0.00375  0.22875  0.07
0.00375  0.23625  0.05
0.00375  0.24375  0.06
0.00375  0.25125  0.09
0.00375  0.25875  0.05
0.00375  0.26625  0.05
0.00375  0.27375  0.05
0.00375  0.28125  0.05
0.00375  0.28875  0.06
0.00375  0.29625  0.03
0.01125  0.02625  0.93
0.01125  0.03375  0.86
0.01125  0.04125  0.76
0.01125  0.04875  0.73
0.01125  0.05625  0.64
0.01125  0.06375  0.61
0.01125  0.07125  0.54
0.01125  0.07875  0.45
0.01125  0.08625  0.49
0.01125  0.09375  0.45
0.01125  0.10125  0.38
0.01125  0.10875  0.43
0.01125  0.11625  0.35
0.01125  0.12375  0.38
0.01125  0.13125  0.26
0.01125  0.13875  0.25
0.01125  0.14625  0.28
0.01125  0.15375  0.22
0.01125  0.16125  0.2
0.01125  0.16875  0.16
0.01125  0.17625  0.21
0.01125  0.18375  0.17
0.01125  0.19125  0.14
0.01125  0.19875  0.16
0.01125  0.20625  0.08
0.01125  0.21375  0.06
0.01125  0.22125  0.08
0.01125  0.22875  0.11
0.01125  0.23625  0.09
0.01125  0.24375  0.05
0.01125  0.25125  0.05
0.01125  0.25875  0.05
0.01125  0.26625  0.04
0.01125  0.27375  0.06
0.01125  0.28125  0.04
0.01125  0.28875  0.03
0.01125  0.29625  0.05
0.01875  0.04125  0.94
0.01875  0.04875  0.81
0.01875  0.05625  0.79
0.01875  0.06375  0.7
0.01875  0.07125  0.54
0.01875  0.07875  0.66
0.01875  0.08625  0.54
0.01875  0.09375  0.5
0.01875  0.10125  0.5
0.01875  0.10875  0.41
0.01875  0.11625  0.43
0.01875  0.12375  0.42
0.01875  0.13125  0.29
0.01875  0.13875  0.28
0.01875  0.14625  0.29
0.01875  0.15375  0.25
0.01875  0.16125  0.22
0.01875  0.16875  0.22
0.01875  0.17625  0.22
0.01875  0.18375  0.15
0.01875  0.19125  0.12
0.01875  0.19875  0.16
0.01875  0.20625  0.13
0.01875  0.21375  0.1
0.01875  0.22125  0.1
0.01875  0.22875  0.11
0.01875  0.23625  0.1
0.01875  0.24375  0.07
0.01875  0.25125  0.09
0.01875  0.25875  0.04
0.01875  0.26625  0.03
0.01875  0.27375  0.05
0.01875  0.28125  0.04
0.01875  0.28875  0.04
0.01875  0.29625  0.03
0.02625  0.05625  0.85
0.02625  0.06375  0.74
0.02625  0.07125  0.71
0.02625  0.07875  0.71
0.02625  0.08625  0.61
0.02625  0.09375  0.55
0.02625  0.10125  0.5
0.02625  0.10875  0.49
0.02625  0.11625  0.47
0.02625  0.12375  0.36
0.02625  0.13125  0.41
0.02625  0.13875  0.34
0.02625  0.14625  0.32
0.02625  0.15375  0.28
0.02625  0.16125  0.32
0.02625  0.16875  0.26
0.02625  0.17625  0.25
0.02625  0.18375  0.16
0.02625  0.19125  0.19
0.02625  0.19875  0.22
0.02625  0.20625  0.09
0.02625  0.21375  0.09
0.02625  0.22125  0.11
0.02625  0.22875  0.14
0.02625  0.23625  0.09
0.02625  0.24375  0.09
0.02625  0.25125  0.06
0.02625  0.25875  0.08
0.02625  0.26625  0.05
0.02625  0.27375  0.09
0.02625  0.28125  0.09
0.02625  0.28875  0.04
0.02625  0.29625  0.05
0.03375  0.07125  0.75
0.03375  0.07875  0.72
0.03375  0.08625  0.68
0.03375  0.09375  0.61
0.03375  0.10125  0.54
0.03375  0.10875  0.55
0.03375  0.11625  0.47
0.03375  0.12375  0.47
0.03375  0.13125  0.41
0.03375  0.13875  0.34
0.03375  0.14625  0.31
0.03375  0.15375  0.31
0.03375  0.16125  0.29
0.03375  0.16875  0.28
0.03375  0.17625  0.22
0.03375  0.18375  0.25
0.03375  0.19125  0.2
0.03375  0.19875  0.14
0.03375  0.20625  0.19
0.03375  0.21375  0.12
0.03375  0.22125  0.12
0.03375  0.22875  0.09
0.03375  0.23625  0.11
0.03375  0.24375  0.09
0.03375  0.25125  0.09
0.03375  0.25875  0.09
0.03375  0.26625  0.06
0.03375  0.27375  0.09
0.03375  0.28125  0.03
0.03375  0.28875  0.04
0.03375  0.29625  0.03
0.04125  0.08625  0.73
0.04125  0.09375  0.68
0.04125  0.10125  0.6
0.04125  0.10875  0.56
0.04125  0.11625  0.55
0.04125  0.12375  0.5
0.04125  0.13125  0.41
0.04125  0.13875  0.39
0.04125  0.14625  0.41
0.04125  0.15375  0.32
0.04125  0.16125  0.29
0.04125  0.16875  0.31
0.04125  0.17625  0.17
0.04125  0.18375  0.22
0.04125  0.19125  0.22
0.04125  0.19875  0.2
0.04125  0.20625  0.19
0.04125  0.21375  0.22
0.04125  0.22125  0.16
0.04125  0.22875  0.13
0.04125  0.23625  0.1
0.04125  0.24375  0.12
0.04125  0.25125  0.11
0.04125  0.25875  0.08
0.04125  0.26625  0.05
0.04125  0.27375  0.06
0.04125  0.28125  0.05
0.04125  0.28875  0.05
0.04125  0.29625  0.06
0.04875  0.10125  0.61
0.04875  0.10875  0.57
0.04875  0.11625  0.58
0.04875  0.12375  0.42
0.04875  0.13125  0.45
0.04875  0.13875  0.46
0.04875  0.14625  0.44
0.04875  0.15375  0.31
0.04875  0.16125  0.38
0.04875  0.16875  0.27
0.04875  0.17625  0.28
0.04875  0.18375  0.28
0.04875  0.19125  0.23
0.04875  0.19875  0.17
0.04875  0.20625  0.16
0.04875  0.21375  0.17
0.04875  0.22125  0.17
0.04875  0.22875  0.18
0.04875  0.23625  0.16
0.04875  0.24375  0.09
0.04875  0.25125  0.11
0.04875  0.25875  0.09
0.04875  0.26625  0.07
0.04875  0.27375  0.09
0.04875  0.28125  0.05
0.04875  0.28875  0.04
0.04875  0.29625  0.05
0.05625  0.11625  0.5
0.05625  0.12375  0.55
0.05625  0.13125  0.46
0.05625  0.13875  0.44
0.05625  0.14625  0.35
0.05625  0.15375  0.38
0.05625  0.16125  0.32
0.05625  0.16875  0.34
0.05625  0.17625  0.21
0.05625  0.18375  0.22
0.05625  0.19125  0.25
0.05625  0.19875  0.22
0.05625  0.20625  0.21
0.05625  0.21375  0.15
0.05625  0.22125  0.14
0.05625  0.22875  0.17
0.05625  0.23625  0.13
0.05625  0.24375  0.08
0.05625  0.25125  0.1
0.05625  0.25875  0.08
0.05625  0.26625  0.09
0.05625  0.27375  0.06
0.05625  0.28125  0.06
0.05625  0.28875  0.04
0.05625  0.29625  0.06
0.06375  0.13125  0.48
0.06375  0.13875  0.5
0.06375  0.14625  0.47
0.06375  0.15375  0.35
0.06375  0.16125  0.37
0.06375  0.16875  0.34
0.06375  0.17625  0.31
0.06375  0.18375  0.28
0.06375  0.19125  0.22
0.06375  0.19875  0.23
0.06375  0.20625  0.16
0.06375  0.21375  0.19
0.06375  0.22125  0.23
0.06375  0.22875  0.13
0.06375  0.23625  0.13
0.06375  0.24375  0.13
0.06375  0.25125  0.16
0.06375  0.25875  0.11
0.06375  0.26625  0.06
0.06375  0.27375  0.08
0.06375  0.28125  0.1
0.06375  0.28875  0.06
0.06375  0.29625  0.05
0.07125  0.14625  0.41
0.07125  0.15375  0.38
0.07125  0.16125  0.38
0.07125  0.16875  0.31
0.07125  0.17625  0.28
0.07125  0.18375  0.25
0.07125  0.19125  0.23
0.07125  0.19875  0.25
0.07125  0.20625  0.19
0.07125  0.21375  0.22
0.07125  0.22125  0.14
0.07125  0.22875  0.17
0.07125  0.23625  0.13
0.07125  0.24375  0.21
0.07125  0.25125  0.14
0.07125  0.25875  0.14
0.07125  0.26625  0.09
0.07125  0.27375  0.08
0.07125  0.28125  0.1
0.07125  0.28875  0.08
0.07125  0.29625  0.05
0.07875  0.16125  0.4
0.07875  0.16875  0.32
0.07875  0.17625  0.26
0.07875  0.18375  0.25
0.07875  0.19125  0.28
0.07875  0.19875  0.29
0.07875  0.20625  0.19
0.07875  0.21375  0.2
0.07875  0.22125  0.18
0.07875  0.22875  0.16
0.07875  0.23625  0.14
0.07875  0.24375  0.11
0.07875  0.25125  0.09
0.07875  0.25875  0.1
0.07875  0.26625  0.11
0.07875  0.27375  0.08
0.07875  0.28125  0.12
0.07875  0.28875  0.06
0.07875  0.29625  0.04
0.08625  0.17625  0.22
0.08625  0.18375  0.25
0.08625  0.19125  0.28
0.08625  0.19875  0.31
0.08625  0.20625  0.19
0.08625  0.21375  0.19
0.08625  0.22125  0.17
0.08625  0.22875  0.13
0.08625  0.23625  0.12
0.08625  0.24375  0.1
0.08625  0.25125  0.15
0.08625  0.25875  0.13
0.08625  0.26625  0.09
0.08625  0.27375  0.1
0.08625  0.28125  0.08
0.08625  0.28875  0.04
0.08625  0.29625  0.09
0.09375  0.19125  0.23
0.09375  0.19875  0.23
0.09375  0.20625  0.2
0.09375  0.21375  0.2
0.09375  0.22125  0.18
0.09375  0.22875  0.2
0.09375  0.23625  0.11
0.09375  0.24375  0.14
0.09375  0.25125  0.1
0.09375  0.25875  0.09
0.09375  0.26625  0.13
0.09375  0.27375  0.1
0.09375  0.28125  0.09
0.09375  0.28875  0.1
0.09375  0.29625  0.05
0.10125  0.20625  0.19
0.10125  0.21375  0.19
0.10125  0.22125  0.15
0.10125  0.22875  0.2
0.10125  0.23625  0.14
0.10125  0.24375  0.09
0.10125  0.25125  0.12
0.10125  0.25875  0.12
0.10125  0.26625  0.08
0.10125  0.27375  0.09
0.10125  0.28125  0.06
0.10125  0.28875  0.08
0.10125  0.29625  0.03
0.10875  0.22125  0.2
0.10875  0.22875  0.15
0.10875  0.23625  0.14
0.10875  0.24375  0.18
0.10875  0.25125  0.13
0.10875  0.25875  0.11
0.10875  0.26625  0.11
0.10875  0.27375  0.08
0.10875  0.28125  0.05
0.10875  0.28875  0.05
0.10875  0.29625  0.08
0.11625  0.23625  0.12
0.11625  0.24375  0.14
0.11625  0.25125  0.1
0.11625  0.25875  0.07
0.11625  0.26625  0.1
0.11625  0.27375  0.09
0.11625  0.28125  0.09
0.11625  0.28875  0.08
0.11625  0.29625  0.05
0.12375  0.25125  0.1
0.12375  0.25875  0.1
0.12375  0.26625  0.09
0.12375  0.27375  0.09
0.12375  0.28125  0.1
0.12375  0.28875  0.08
0.12375  0.29625  0.05
0.13125  0.26625  0.1
0.13125  0.27375  0.05
0.13125  0.28125  0.06
0.13125  0.28875  0.06
0.13125  0.29625  0.04
0.13875  0.28125  0.12
0.13875  0.28875  0.05
0.13875  0.29625  0.08
0.14625  0.29625  0.05


==> q2_1_to_2.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 1.10 < q2 < 2.00 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.12375  0.265  0.01
-0.12375  0.385  0.01
-0.11625  0.235  0.01
-0.10875  0.225  0.01
-0.10875  0.245  0.01
-0.10875  0.265  0.01
-0.10875  0.325  0.01
-0.10875  0.365  0.01
-0.10875  0.375  0.01
-0.10125  0.205  0.01
-0.10125  0.235  0.01
-0.10125  0.255  0.01
-0.10125  0.265  0.01
-0.10125  0.275  0.01
-0.10125  0.295  0.01
-0.10125  0.335  0.01
-0.10125  0.385  0.01
-0.09375  0.205  0.01
-0.09375  0.225  0.01
-0.09375  0.235  0.01
-0.09375  0.245  0.01
-0.09375  0.255  0.02
-0.09375  0.295  0.01
-0.09375  0.305  0.01
-0.09375  0.325  0.01
-0.09375  0.345  0.01
-0.09375  0.355  0.01
-0.09375  0.375  0.01
-0.08625  0.175  0.01
-0.08625  0.185  0.01
-0.08625  0.205  0.02
-0.08625  0.215  0.02
-0.08625  0.255  0.01
-0.08625  0.265  0.01
-0.08625  0.275  0.01
-0.08625  0.295  0.02
-0.08625  0.305  0.01
-0.08625  0.325  0.01
-0.08625  0.375  0.02
-0.07875  0.165  0.02
-0.07875  0.185  0.01
-0.07875  0.195  0.01
-0.07875  0.205  0.02
-0.07875  0.215  0.01
-0.07875  0.225  0.01
-0.07875  0.235  0.01
-0.07875  0.265  0.01
-0.07875  0.315  0.01
-0.07875  0.325  0.01
-0.07875  0.345  0.01
-0.07125  0.145  0.02
-0.07125  0.155  0.03
-0.07125  0.165  0.02
-0.07125  0.175  0.02
-0.07125  0.185  0.02
-0.07125  0.195  0.01
-0.07125  0.205  0.02
-0.07125  0.215  0.02
-0.07125  0.225  0.01
-0.07125  0.235  0.01
-0.07125  0.245  0.01
-0.07125  0.265  0.02
-0.07125  0.275  0.01
-0.07125  0.285  0.01
-0.07125  0.345  0.01
-0.07125  0.375  0.01
-0.07125  0.385  0.01
-0.06375  0.135  0.03
-0.06375  0.145  0.04
-0.06375  0.155  0.02
-0.06375  0.165  0.03
-0.06375  0.175  0.01
-0.06375  0.185  0.02
-0.06375  0.195  0.03
-0.06375  0.205  0.02
-0.06375  0.215  0.03
-0.06375  0.225  0.02
-0.06375  0.245  0.01
-0.06375  0.255  0.01
-0.06375  0.275  0.01
-0.06375  0.285  0.01
-0.06375  0.295  0.01
-0.06375  0.315  0.02
-0.06375  0.325  0.01
-0.06375  0.335  0.01
-0.06375  0.345  0.01
-0.06375  0.355  0.01
-0.06375  0.365  0.01
-0.06375  0.395  0.01
-0.05625  0.115  0.03
-0.05625  0.125  0.03
-0.05625  0.135  0.02
-0.05625  0.145  0.03
-0.05625  0.155  0.02
-0.05625  0.165  0.03
-0.05625  0.175  0.02
-0.05625  0.185  0.02
-0.05625  0.195  0.02
-0.05625  0.205  0.04
-0.05625  0.215  0.01
-0.05625  0.225  0.02
-0.05625  0.235  0.02
-0.05625  0.245  0.03
-0.05625  0.255  0.01
-0.05625  0.265  0.01
-0.05625  0.275  0.01
-0.05625  0.285  0.01
-0.05625  0.295  0.01
-0.05625  0.305  0.02
-0.05625  0.325  0.02
-0.05625  0.355  0.02
-0.05625  0.365  0.01
-0.05625  0.375  0.01
-0.05625  0.395  0.01
-0.04875  0.105  0.05
-0.04875  0.115  0.05
-0.04875  0.125  0.08
-0.04875  0.135  0.04
-0.04875  0.145  0.05
-0.04875  0.155  0.03
-0.04875  0.165  0.03
-0.04875  0.175  0.04
-0.04875  0.185  0.03
-0.04875  0.195  0.02
-0.04875  0.205  0.04
-0.04875  0.215  0.03
-0.04875  0.225  0.03
-0.04875  0.235  0.02
-0.04875  0.245  0.01
-0.04875  0.255  0.02
-0.04875  0.265  0.02
-0.04875  0.275  0.03
-0.04875  0.295  0.01
-0.04875  0.305  0.01
-0.04875  0.315  0.02
-0.04875  0.325  0.01
-0.04875  0.335  0.02
-0.04875  0.345  0.01
-0.04875  0.355  0.01
-0.04875  0.375  0.01
-0.04125  0.085  0.08
-0.04125  0.095  0.09
-0.04125  0.105  0.08
-0.04125  0.115  0.08
-0.04125  0.125  0.07
-0.04125  0.135  0.02
-0.04125  0.145  0.05
-0.04125  0.155  0.06
-0.04125  0.165  0.04
-0.04125  0.175  0.05
-0.04125  0.185  0.04
-0.04125  0.195  0.04
-0.04125  0.205  0.05
-0.04125  0.215  0.02
-0.04125  0.225  0.04
-0.04125  0.235  0.03
-0.04125  0.245  0.03
-0.04125  0.255  0.01
-0.04125  0.265  0.02
-0.04125  0.275  0.03
-0.04125  0.285  0.02
-0.04125  0.295  0.03
-0.04125  0.305  0.03
-0.04125  0.315  0.02
-0.04125  0.325  0.02
-0.04125  0.345  0.01
-0.04125  0.355  0.02
-0.04125  0.385  0.01
-0.03375  0.075  0.12
-0.03375  0.085  0.1
-0.03375  0.095  0.08
-0.03375  0.105  0.1
-0.03375  0.115  0.1
-0.03375  0.125  0.07
-0.03375  0.135  0.07
-0.03375  0.145  0.08
-0.03375  0.155  0.05
-0.03375  0.165  0.07
-0.03375  0.175  0.05
-0.03375  0.185  0.07
-0.03375  0.195  0.03
-0.03375  0.205  0.04
-0.03375  0.215  0.04
-0.03375  0.225  0.05
-0.03375  0.235  0.03
-0.03375  0.245  0.03
-0.03375  0.255  0.04
-0.03375  0.265  0.03
-0.03375  0.275  0.02
-0.03375  0.285  0.03
-0.03375  0.295  0.04
-0.03375  0.305  0.02
-0.03375  0.315  0.02
-0.03375  0.325  0.03
-0.03375  0.335  0.03
-0.03375  0.345  0.01
-0.03375  0.355  0.01
-0.03375  0.365  0.01
-0.03375  0.375  0.01
-0.03375  0.385  0.01
-0.02625  0.055  0.11
-0.02625  0.065  0.15
-0.02625  0.075  0.14
-0.02625  0.085  0.11
-0.02625  0.095  0.1
-0.02625  0.105  0.11
-0.02625  0.115  0.13
-0.02625  0.125  0.1
-0.02625  0.135  0.11
-0.02625  0.145  0.09
-0.02625  0.155  0.07
-0.02625  0.165  0.04
-0.02625  0.175  0.07
-0.02625  0.185  0.06
-0.02625  0.195  0.05
-0.02625  0.205  0.05
-0.02625  0.215  0.06
-0.02625  0.225  0.01
-0.02625  0.235  0.04
-0.02625  0.245  0.08
-0.02625  0.255  0.05
-0.02625  0.265  0.01
-0.02625  0.275  0.02
-0.02625  0.285  0.03
-0.02625  0.295  0.02
-0.02625  0.305  0.05
-0.02625  0.315  0.02
-0.02625  0.325  0.02
-0.02625  0.335  0.01
-0.02625  0.345  0.02
-0.02625  0.355  0.01
-0.02625  0.365  0.02
-0.02625  0.375  0.02
-0.02625  0.385  0.01
-0.02625  0.395  0.01
-0.01875  0.045  0.17
-0.01875  0.055  0.22
-0.01875  0.065  0.17
-0.01875  0.075  0.16
-0.01875  0.085  0.17
-0.01875  0.095  0.15
-0.01875  0.105  0.12
-0.01875  0.115  0.12
-0.01875  0.125  0.13
-0.01875  0.135  0.1
-0.01875  0.145  0.14
-0.01875  0.155  0.11
-0.01875  0.165  0.11
-0.01875  0.175  0.08
-0.01875  0.185  0.09
-0.01875  0.195  0.07
-0.01875  0.205  0.08
-0.01875  0.215  0.07
-0.01875  0.225  0.09
-0.01875  0.235  0.05
-0.01875  0.245  0.06
-0.01875  0.255  0.06
-0.01875  0.265  0.05
-0.01875  0.275  0.04
-0.01875  0.285  0.04
-0.01875  0.295  0.05
-0.01875  0.305  0.02
-0.01875  0.315  0.02
-0.01875  0.325  0.03
-0.01875  0.335  0.03
-0.01875  0.345  0.02
-0.01875  0.355  0.02
-0.01875  0.365  0.02
-0.01875  0.375  0.01
-0.01875  0.385  0.01
-0.01125  0.025  0.26
-0.01125  0.035  0.27
-0.01125  0.045  0.26
-0.01125  0.055  0.18
-0.01125  0.065  0.23
-0.01125  0.075  0.18
-0.01125  0.085  0.16
-0.01125  0.095  0.14
-0.01125  0.105  0.15
-0.01125  0.115  0.11
-0.01125  0.125  0.18
-0.01125  0.135  0.12
-0.01125  0.145  0.12
-0.01125  0.155  0.15
-0.01125  0.165  0.12
-0.01125  0.175  0.13
-0.01125  0.185  0.08
-0.01125  0.195  0.15
-0.01125  0.205  0.09
-0.01125  0.215  0.08
-0.01125  0.225  0.04
-0.01125  0.235  0.1
-0.01125  0.245  0.04
-0.01125  0.255  0.08
-0.01125  0.265  0.06
-0.01125  0.275  0.04
-0.01125  0.285  0.03
-0.01125  0.295  0.03
-0.01125  0.305  0.03
-0.01125  0.315  0.04
-0.01125  0.325  0.04
-0.01125  0.335  0.04
-0.01125  0.345  0.02
-0.01125  0.355  0.02
-0.01125  0.365  0.04
-0.01125  0.375  0.02
-0.01125  0.385  0.01
-0.01125  0.395  0.04
-0.00375  0.015  0.32
-0.00375  0.025  0.34
-0.00375  0.035  0.3
-0.00375  0.045  0.39
-0.00375  0.055  0.3
-0.00375  0.065  0.33
-0.00375  0.075  0.28
-0.00375  0.085  0.23
-0.00375  0.095  0.25
-0.00375  0.105  0.23
-0.00375  0.115  0.25
-0.00375  0.125  0.24
-0.00375  0.135  0.17
-0.00375  0.145  0.24
-0.00375  0.155  0.2
-0.00375  0.165  0.16
-0.00375  0.175  0.13
-0.00375  0.185  0.14
-0.00375  0.195  0.17
-0.00375  0.205  0.14
-0.00375  0.215  0.11
-0.00375  0.225  0.1
-0.00375  0.235  0.16
-0.00375  0.245  0.1
-0.00375  0.255  0.08
-0.00375  0.265  0.11
-0.00375  0.275  0.05
-0.00375  0.285  0.04
-0.00375  0.295  0.07
-0.00375  0.305  0.05
-0.00375  0.315  0.04
-0.00375  0.325  0.06
-0.00375  0.335  0.04
-0.00375  0.345  0.04
-0.00375  0.355  0.01
-0.00375  0.365  0.03
-0.00375  0.375  0.02
-0.00375  0.385  0.02
-0.00375  0.395  0.03
0.00375  0.015  0.48
0.00375  0.025  0.47
0.00375  0.035  0.4
0.00375  0.045  0.45
0.00375  0.055  0.45
0.00375  0.065  0.37
0.00375  0.075  0.33
0.00375  0.085  0.35
0.00375  0.095  0.33
0.00375  0.105  0.32
0.00375  0.115  0.32
0.00375  0.125  0.31
0.00375  0.135  0.24
0.00375  0.145  0.29
0.00375  0.155  0.26
0.00375  0.165  0.23
0.00375  0.175  0.21
0.00375  0.185  0.24
0.00375  0.195  0.21
0.00375  0.205  0.09
0.00375  0.215  0.13
0.00375  0.225  0.14
0.00375  0.235  0.14
0.00375  0.245  0.1
0.00375  0.255  0.13
0.00375  0.265  0.07
0.00375  0.275  0.06
0.00375  0.285  0.12
0.00375  0.295  0.08
0.00375  0.305  0.08
0.00375  0.315  0.07
0.00375  0.325  0.04
0.00375  0.335  0.03
0.00375  0.345  0.03
0.00375  0.355  0.04
0.00375  0.365  0.04
0.00375  0.375  0.04
0.00375  0.385  0.03
0.00375  0.395  0.03
0.01125  0.025  0.58
0.01125  0.035  0.64
0.01125  0.045  0.54
0.01125  0.055  0.58
0.01125  0.065  0.59
0.01125  0.075  0.48
0.01125  0.085  0.45
0.01125  0.095  0.47
0.01125  0.105  0.46
0.01125  0.115  0.5
0.01125  0.125  0.4
0.01125  0.135  0.32
0.01125  0.145  0.31
0.01125  0.155  0.23
0.01125  0.165  0.2
0.01125  0.175  0.32
0.01125  0.185  0.22
0.01125  0.195  0.13
0.01125  0.205  0.19
0.01125  0.215  0.14
0.01125  0.225  0.11
0.01125  0.235  0.14
0.01125  0.245  0.19
0.01125  0.255  0.13
0.01125  0.265  0.08
0.01125  0.275  0.13
0.01125  0.285  0.1
0.01125  0.295  0.1
0.01125  0.305  0.07
0.01125  0.315  0.09
0.01125  0.325  0.07
0.01125  0.335  0.05
0.01125  0.345  0.04
0.01125  0.355  0.07
0.01125  0.365  0.07
0.01125  0.375  0.05
0.01125  0.385  0.03
0.01125  0.395  0.04
0.01875  0.045  0.75
0.01875  0.055  0.74
0.01875  0.065  0.61
0.01875  0.075  0.56
0.01875  0.085  0.58
0.01875  0.095  0.55
0.01875  0.105  0.5
0.01875  0.115  0.54
0.01875  0.125  0.41
0.01875  0.135  0.38
0.01875  0.145  0.36
0.01875  0.155  0.35
0.01875  0.165  0.3
0.01875  0.175  0.33
0.01875  0.185  0.3
0.01875  0.195  0.25
0.01875  0.205  0.21
0.01875  0.215  0.23
0.01875  0.225  0.22
0.01875  0.235  0.18
0.01875  0.245  0.15
0.01875  0.255  0.16
0.01875  0.265  0.14
0.01875  0.275  0.1
0.01875  0.285  0.1
0.01875  0.295  0.11
0.01875  0.305  0.09
0.01875  0.315  0.05
0.01875  0.325  0.06
0.01875  0.335  0.08
0.01875  0.345  0.04
0.01875  0.355  0.07
0.01875  0.365  0.05
0.01875  0.375  0.03
0.01875  0.385  0.04
0.01875  0.395  0.03
0.02625  0.055  0.83
0.02625  0.065  0.78
0.02625  0.075  0.69
0.02625  0.085  0.65
0.02625  0.095  0.62
0.02625  0.105  0.64
0.02625  0.115  0.54
0.02625  0.125  0.51
0.02625  0.135  0.49
0.02625  0.145  0.42
0.02625  0.155  0.38
0.02625  0.165  0.45
0.02625  0.175  0.35
0.02625  0.185  0.28
0.02625  0.195  0.29
0.02625  0.205  0.28
0.02625  0.215  0.19
0.02625  0.225  0.21
0.02625  0.235  0.2
0.02625  0.245  0.24
0.02625  0.255  0.17
0.02625  0.265  0.15
0.02625  0.275  0.18
0.02625  0.285  0.14
0.02625  0.295  0.13
0.02625  0.305  0.14
0.02625  0.315  0.08
0.02625  0.325  0.09
0.02625  0.335  0.09
0.02625  0.345  0.1
0.02625  0.355  0.03
0.02625  0.365  0.04
0.02625  0.375  0.04
0.02625  0.385  0.03
0.02625  0.395  0.03
0.03375  0.075  0.8
0.03375  0.085  0.8
0.03375  0.095  0.67
0.03375  0.105  0.64
0.03375  0.115  0.7
0.03375  0.125  0.62
0.03375  0.135  0.53
0.03375  0.145  0.53
0.03375  0.155  0.46
0.03375  0.165  0.43
0.03375  0.175  0.38
0.03375  0.185  0.38
0.03375  0.195  0.35
0.03375  0.205  0.23
0.03375  0.215  0.26
0.03375  0.225  0.3
0.03375  0.235  0.26
0.03375  0.245  0.2
0.03375  0.255  0.19
0.03375  0.265  0.15
0.03375  0.275  0.13
0.03375  0.285  0.13
0.03375  0.295  0.1
0.03375  0.305  0.13
0.03375  0.315  0.07
0.03375  0.325  0.09
0.03375  0.335  0.1
0.03375  0.345  0.03
0.03375  0.355  0.06
0.03375  0.365  0.06
0.03375  0.375  0.06
0.03375  0.385  0.03
0.03375  0.395  0.02
0.04125  0.085  0.9
0.04125  0.095  0.83
0.04125  0.105  0.83
0.04125  0.115  0.66
0.04125  0.125  0.72
0.04125  0.135  0.64
0.04125  0.145  0.57
0.04125  0.155  0.52
0.04125  0.165  0.45
0.04125  0.175  0.44
0.04125  0.185  0.39
0.04125  0.195  0.34
0.04125  0.205  0.33
0.04125  0.215  0.34
0.04125  0.225  0.29
0.04125  0.235  0.23
0.04125  0.245  0.24
0.04125  0.255  0.17
0.04125  0.265  0.27
0.04125  0.275  0.21
0.04125  0.285  0.13
0.04125  0.295  0.14
0.04125  0.305  0.11
0.04125  0.315  0.09
0.04125  0.325  0.1
0.04125  0.335  0.1
0.04125  0.345  0.1
0.04125  0.355  0.07
0.04125  0.365  0.09
0.04125  0.375  0.07
0.04125  0.385  0.05
0.04125  0.395  0.04
0.04875  0.105  0.89
0.04875  0.115  0.84
0.04875  0.125  0.76
0.04875  0.135  0.72
0.04875  0.145  0.68
0.04875  0.155  0.55
0.04875  0.165  0.58
0.04875  0.175  0.47
0.04875  0.185  0.43
0.04875  0.195  0.37
0.04875  0.205  0.42
0.04875  0.215  0.33
0.04875  0.225  0.33
0.04875  0.235  0.27
0.04875  0.245  0.27
0.04875  0.255  0.29
0.04875  0.265  0.18
0.04875  0.275  0.21
0.04875  0.285  0.19
0.04875  0.295  0.14
0.04875  0.305  0.12
0.04875  0.315  0.11
0.04875  0.325  0.14
0.04875  0.335  0.07
0.04875  0.345  0.08
0.04875  0.355  0.05
0.04875  0.365  0.07
0.04875  0.375  0.05
0.04875  0.385  0.06
0.04875  0.395  0.07
0.05625  0.115  0.92
0.05625  0.125  0.87
0.05625  0.135  0.79
0.05625  0.145  0.7
0.05625  0.155  0.66
0.05625  0.165  0.59
0.05625  0.175  0.59
0.05625  0.185  0.54
0.05625  0.195  0.44
0.05625  0.205  0.4
0.05625  0.215  0.39
0.05625  0.225  0.41
0.05625  0.235  0.29
0.05625  0.245  0.34
0.05625  0.255  0.25
0.05625  0.265  0.22
0.05625  0.275  0.24
0.05625  0.285  0.21
0.05625  0.295  0.17
0.05625  0.305  0.12
0.05625  0.315  0.1
0.05625  0.325  0.1
0.05625  0.335  0.08
0.05625  0.345  0.08
0.05625  0.355  0.12
0.05625  0.365  0.09
0.05625  0.375  0.05
0.05625  0.385  0.03
0.05625  0.395  0.03
0.06375  0.135  0.84
0.06375  0.145  0.74
0.06375  0.155  0.68
0.06375  0.165  0.63
0.06375  0.175  0.66
0.06375  0.185  0.51
0.06375  0.195  0.47
0.06375  0.205  0.43
0.06375  0.215  0.39
0.06375  0.225  0.32
0.06375  0.235  0.31
0.06375  0.245  0.23
0.06375  0.255  0.27
0.06375  0.265  0.32
0.06375  0.275  0.23
0.06375  0.285  0.2
0.06375  0.295  0.13
0.06375  0.305  0.17
0.06375  0.315  0.17
0.06375  0.325  0.1
0.06375  0.335  0.12
0.06375  0.345  0.07
0.06375  0.355  0.1
0.06375  0.365  0.09
0.06375  0.375  0.05
0.06375  0.385  0.08
0.06375  0.395  0.04
0.07125  0.145  0.82
0.07125  0.155  0.74
0.07125  0.165  0.64
0.07125  0.175  0.63
0.07125  0.185  0.57
0.07125  0.195  0.51
0.07125  0.205  0.47
0.07125  0.215  0.4
0.07125  0.225  0.42
0.07125  0.235  0.38
0.07125  0.245  0.35
0.07125  0.255  0.26
0.07125  0.265  0.3
0.07125  0.275  0.2
0.07125  0.285  0.24
0.07125  0.295  0.14
0.07125  0.305  0.14
0.07125  0.315  0.18
0.07125  0.325  0.15
0.07125  0.335  0.11
0.07125  0.345  0.09
0.07125  0.355  0.11
0.07125  0.365  0.05
0.07125  0.375  0.08
0.07125  0.385  0.06
0.07125  0.395  0.05
0.07875  0.165  0.73
0.07875  0.175  0.63
0.07875  0.185  0.64
0.07875  0.195  0.6
0.07875  0.205  0.45
0.07875  0.215  0.45
0.07875  0.225  0.39
0.07875  0.235  0.38
0.07875  0.245  0.32
0.07875  0.255  0.29
0.07875  0.265  0.29
0.07875  0.275  0.29
0.07875  0.285  0.2
0.07875  0.295  0.22
0.07875  0.305  0.18
0.07875  0.315  0.21
0.07875  0.325  0.12
0.07875  0.335  0.11
0.07875  0.345  0.11
0.07875  0.355  0.07
0.07875  0.365  0.13
0.07875  0.375  0.05
0.07875  0.385  0.08
0.07875  0.395  0.05
0.08625  0.175  0.69
0.08625  0.185  0.57
0.08625  0.195  0.53
0.08625  0.205  0.5
0.08625  0.215  0.49
0.08625  0.225  0.35
0.08625  0.235  0.4
0.08625  0.245  0.35
0.08625  0.255  0.34
0.08625  0.265  0.31
0.08625  0.275  0.34
0.08625  0.285  0.24
0.08625  0.295  0.16
0.08625  0.305  0.19
0.08625  0.315  0.16
0.08625  0.325  0.17
0.08625  0.335  0.17
0.08625  0.345  0.1
0.08625  0.355  0.09
0.08625  0.365  0.1
0.08625  0.375  0.08
0.08625  0.385  0.11
0.08625  0.395  0.06
0.09375  0.195  0.59
0.09375  0.205  0.52
0.09375  0.215  0.44
0.09375  0.225  0.45
0.09375  0.235  0.42
0.09375  0.245  0.36
0.09375  0.255  0.34
0.09375  0.265  0.3
0.09375  0.275  0.27
0.09375  0.285  0.21
0.09375  0.295  0.22
0.09375  0.305  0.2
0.09375  0.315  0.15
0.09375  0.325  0.13
0.09375  0.335  0.21
0.09375  0.345  0.1
0.09375  0.355  0.13
0.09375  0.365  0.11
0.09375  0.375  0.1
0.09375  0.385  0.09
0.09375  0.395  0.05
0.10125  0.205  0.47
0.10125  0.215  0.41
0.10125  0.225  0.51
0.10125  0.235  0.41
0.10125  0.245  0.29
0.10125  0.255  0.33
0.10125  0.265  0.33
0.10125  0.275  0.28
0.10125  0.285  0.23
0.10125  0.295  0.27
0.10125  0.305  0.18
0.10125  0.315  0.15
0.10125  0.325  0.18
0.10125  0.335  0.14
0.10125  0.345  0.13
0.10125  0.355  0.09
0.10125  0.365  0.09
0.10125  0.375  0.04
0.10125  0.385  0.03
0.10125  0.395  0.03
0.10875  0.225  0.43
0.10875  0.235  0.43
0.10875  0.245  0.36
0.10875  0.255  0.3
0.10875  0.265  0.27
0.10875  0.275  0.23
0.10875  0.285  0.16
0.10875  0.295  0.17
0.10875  0.305  0.23
0.10875  0.315  0.21
0.10875  0.325  0.16
0.10875  0.335  0.14
0.10875  0.345  0.18
0.10875  0.355  0.1
0.10875  0.365  0.11
0.10875  0.375  0.08
0.10875  0.385  0.08
0.10875  0.395  0.04
0.11625  0.235  0.46
0.11625  0.245  0.33
0.11625  0.255  0.37
0.11625  0.265  0.27
0.11625  0.275  0.29
0.11625  0.285  0.28
0.11625  0.295  0.24
0.11625  0.305  0.2
0.11625  0.315  0.15
0.11625  0.325  0.16
0.11625  0.335  0.13
0.11625  0.345  0.16
0.11625  0.355  0.14
0.11625  0.365  0.11
0.11625  0.375  0.09
0.11625  0.385  0.04
0.11625  0.395  0.08
0.12375  0.255  0.35
0.12375  0.265  0.26
0.12375  0.275  0.24
0.12375  0.285  0.28
0.12375  0.295  0.21
0.12375  0.305  0.2
0.12375  0.315  0.18
0.12375  0.325  0.12
0.12375  0.335  0.2
0.12375  0.345  0.13
0.12375  0.355  0.1
0.12375  0.365  0.1
0.12375  0.375  0.11
0.12375  0.385  0.08
0.12375  0.395  0.08
0.13125  0.265  0.31
0.13125  0.275  0.25
0.13125  0.285  0.23
0.13125  0.295  0.2
0.13125  0.305  0.22
0.13125  0.315  0.21
0.13125  0.325  0.14
0.13125  0.335  0.14
0.13125  0.345  0.16
0.13125  0.355  0.15
0.13125  0.365  0.09
0.13125  0.375  0.12
0.13125  0.385  0.05
0.13125  0.395  0.05
0.13875  0.285  0.26
0.13875  0.295  0.2
0.13875  0.305  0.17
0.13875  0.315  0.16
0.13875  0.325  0.15
0.13875  0.335  0.14
0.13875  0.345  0.16
0.13875  0.355  0.1
0.13875  0.365  0.08
0.13875  0.375  0.07
0.13875  0.385  0.06
0.13875  0.395  0.07
0.14625  0.295  0.17
0.14625  0.305  0.16
0.14625  0.315  0.16
0.14625  0.325  0.14
0.14625  0.335  0.09
0.14625  0.345  0.1
0.14625  0.355  0.09
0.14625  0.365  0.08
0.14625  0.375  0.08
0.14625  0.385  0.1
0.14625  0.395  0.05


==> q2_1_to_6.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 1.10 < q2 < 6.00 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.023125  0.05175  0.05
-0.020875  0.04275  0.11
-0.020875  0.04725  0.08
-0.020875  0.05175  0.06
-0.018625  0.03825  0.08
-0.018625  0.04275  0.08
-0.018625  0.04725  0.09
-0.018625  0.05175  0.07
-0.018625  0.05625  0.09
-0.018625  0.06975  0.05
-0.016375  0.03375  0.11
-0.016375  0.03825  0.1
-0.016375  0.04275  0.09
-0.016375  0.04725  0.09
-0.016375  0.05175  0.07
-0.016375  0.05625  0.09
-0.016375  0.06075  0.07
-0.016375  0.06525  0.06
-0.016375  0.06975  0.06
-0.014125  0.02925  0.17
-0.014125  0.03375  0.16
-0.014125  0.03825  0.11
-0.014125  0.04275  0.12
-0.014125  0.04725  0.16
-0.014125  0.05175  0.1
-0.014125  0.05625  0.08
-0.014125  0.06075  0.08
-0.014125  0.06525  0.09
-0.014125  0.06975  0.07
-0.014125  0.07425  0.06
-0.014125  0.07875  0.05
-0.011875  0.02475  0.18
-0.011875  0.02925  0.21
-0.011875  0.03375  0.19
-0.011875  0.03825  0.16
-0.011875  0.04275  0.16
-0.011875  0.04725  0.11
-0.011875  0.05175  0.14
-0.011875  0.05625  0.12
-0.011875  0.06075  0.11
-0.011875  0.06525  0.11
-0.011875  0.06975  0.09
-0.011875  0.07425  0.05
-0.011875  0.08325  0.05
-0.011875  0.08775  0.06
-0.009625  0.02025  0.23
-0.009625  0.02475  0.23
-0.009625  0.02925  0.24
-0.009625  0.03375  0.16
-0.009625  0.03825  0.2
-0.009625  0.04275  0.19
-0.009625  0.04725  0.19
-0.009625  0.05175  0.2
-0.009625  0.05625  0.14
-0.009625  0.06075  0.13
-0.009625  0.06525  0.13
-0.009625  0.06975  0.1
-0.009625  0.07425  0.06
-0.009625  0.07875  0.09
-0.009625  0.08325  0.06
-0.009625  0.08775  0.05
-0.009625  0.09225  0.05
-0.009625  0.10125  0.05
-0.007375  0.01575  0.28
-0.007375  0.02025  0.28
-0.007375  0.02475  0.28
-0.007375  0.02925  0.24
-0.007375  0.03375  0.23
-0.007375  0.03825  0.21
-0.007375  0.04275  0.2
-0.007375  0.04725  0.17
-0.007375  0.05175  0.16
-0.007375  0.05625  0.18
-0.007375  0.06075  0.15
-0.007375  0.06525  0.13
-0.007375  0.06975  0.1
-0.007375  0.07425  0.11
-0.007375  0.07875  0.11
-0.007375  0.08325  0.07
-0.007375  0.08775  0.05
-0.007375  0.09225  0.08
-0.007375  0.10575  0.06
-0.007375  0.11025  0.05
-0.005125  0.01125  0.38
-0.005125  0.01575  0.41
-0.005125  0.02025  0.37
-0.005125  0.02475  0.32
-0.005125  0.02925  0.3
-0.005125  0.03375  0.27
-0.005125  0.03825  0.24
-0.005125  0.04275  0.26
-0.005125  0.04725  0.24
-0.005125  0.05175  0.23
-0.005125  0.05625  0.18
-0.005125  0.06075  0.18
-0.005125  0.06525  0.16
-0.005125  0.06975  0.12
-0.005125  0.07425  0.11
-0.005125  0.07875  0.15
-0.005125  0.08325  0.11
-0.005125  0.08775  0.09
-0.005125  0.09225  0.1
-0.005125  0.09675  0.08
-0.005125  0.10125  0.06
-0.005125  0.10575  0.07
-0.002875  0.00675  0.46
-0.002875  0.01125  0.42
-0.002875  0.01575  0.42
-0.002875  0.02025  0.47
-0.002875  0.02475  0.34
-0.002875  0.02925  0.43
-0.002875  0.03375  0.35
-0.002875  0.03825  0.33
-0.002875  0.04275  0.34
-0.002875  0.04725  0.27
-0.002875  0.05175  0.24
-0.002875  0.05625  0.19
-0.002875  0.06075  0.23
-0.002875  0.06525  0.19
-0.002875  0.06975  0.2
-0.002875  0.07425  0.15
-0.002875  0.07875  0.14
-0.002875  0.08325  0.11
-0.002875  0.08775  0.07
-0.002875  0.09225  0.1
-0.002875  0.09675  0.06
-0.002875  0.10125  0.06
-0.002875  0.10575  0.08
-0.002875  0.11475  0.07
-0.002875  0.11925  0.06
-0.000625  0.00225  0.54
-0.000625  0.00675  0.52
-0.000625  0.01125  0.55
-0.000625  0.01575  0.53
-0.000625  0.02025  0.48
-0.000625  0.02475  0.46
-0.000625  0.02925  0.5
-0.000625  0.03375  0.41
-0.000625  0.03825  0.38
-0.000625  0.04275  0.33
-0.000625  0.04725  0.33
-0.000625  0.05175  0.27
-0.000625  0.05625  0.25
-0.000625  0.06075  0.27
-0.000625  0.06525  0.21
-0.000625  0.06975  0.23
-0.000625  0.07425  0.18
-0.000625  0.07875  0.17
-0.000625  0.08325  0.18
-0.000625  0.08775  0.09
-0.000625  0.09225  0.11
-0.000625  0.09675  0.1
-0.000625  0.10125  0.08
-0.000625  0.11025  0.05
-0.000625  0.11475  0.06
0.001625  0.00675  0.67
0.001625  0.01125  0.67
0.001625  0.01575  0.64
0.001625  0.02025  0.58
0.001625  0.02475  0.58
0.001625  0.02925  0.47
0.001625  0.03375  0.45
0.001625  0.03825  0.45
0.001625  0.04275  0.37
0.001625  0.04725  0.37
0.001625  0.05175  0.31
0.001625  0.05625  0.27
0.001625  0.06075  0.35
0.001625  0.06525  0.25
0.001625  0.06975  0.21
0.001625  0.07425  0.21
0.001625  0.07875  0.16
0.001625  0.08325  0.15
0.001625  0.08775  0.15
0.001625  0.09225  0.14
0.001625  0.09675  0.09
0.001625  0.10125  0.08
0.001625  0.10575  0.06
0.001625  0.11025  0.05
0.001625  0.11475  0.06
0.001625  0.11925  0.05
0.003875  0.01125  0.84
0.003875  0.01575  0.78
0.003875  0.02025  0.72
0.003875  0.02475  0.68
0.003875  0.02925  0.57
0.003875  0.03375  0.56
0.003875  0.03825  0.51
0.003875  0.04275  0.43
0.003875  0.04725  0.45
0.003875  0.05175  0.4
0.003875  0.05625  0.33
0.003875  0.06075  0.29
0.003875  0.06525  0.27
0.003875  0.06975  0.24
0.003875  0.07425  0.24
0.003875  0.07875  0.16
0.003875  0.08325  0.16
0.003875  0.08775  0.12
0.003875  0.09225  0.16
0.003875  0.09675  0.12
0.003875  0.10125  0.11
0.003875  0.10575  0.09
0.003875  0.11025  0.08
0.003875  0.11475  0.06
0.006125  0.01575  0.83
0.006125  0.02025  0.79
0.006125  0.02475  0.73
0.006125  0.02925  0.71
0.006125  0.03375  0.67
0.006125  0.03825  0.59
0.006125  0.04275  0.53
0.006125  0.04725  0.43
0.006125  0.05175  0.45
0.006125  0.05625  0.39
0.006125  0.06075  0.34
0.006125  0.06525  0.32
0.006125  0.06975  0.3
0.006125  0.07425  0.22
0.006125  0.07875  0.21
0.006125  0.08325  0.19
0.006125  0.08775  0.19
0.006125  0.09225  0.14
0.006125  0.09675  0.08
0.006125  0.10125  0.12
0.006125  0.10575  0.11
0.006125  0.11025  0.07
0.006125  0.11475  0.09
0.006125  0.11925  0.07
0.006125  0.12825  0.06
0.008375  0.02025  0.87
0.008375  0.02475  0.81
0.008375  0.02925  0.74
0.008375  0.03375  0.68
0.008375  0.03825  0.63
0.008375  0.04275  0.56
0.008375  0.04725  0.49
0.008375  0.05175  0.43
0.008375  0.05625  0.39
0.008375  0.06075  0.37
0.008375  0.06525  0.31
0.008375  0.06975  0.26
0.008375  0.07425  0.23
0.008375  0.07875  0.24
0.008375  0.08325  0.23
0.008375  0.08775  0.18
0.008375  0.09225  0.13
0.008375  0.09675  0.13
0.008375  0.10125  0.12
0.008375  0.10575  0.12
0.008375  0.11025  0.07
0.008375  0.11475  0.09
0.008375  0.12375  0.06
0.008375  0.13725  0.06
0.010625  0.02475  0.87
0.010625  0.02925  0.8
0.010625  0.03375  0.75
0.010625  0.03825  0.67
0.010625  0.04275  0.6
0.010625  0.04725  0.56
0.010625  0.05175  0.5
0.010625  0.05625  0.48
0.010625  0.06075  0.41
0.010625  0.06525  0.39
0.010625  0.06975  0.28
0.010625  0.07425  0.29
0.010625  0.07875  0.3
0.010625  0.08325  0.19
0.010625  0.08775  0.21
0.010625  0.09225  0.2
0.010625  0.09675  0.16
0.010625  0.10125  0.1
0.010625  0.10575  0.12
0.010625  0.11025  0.07
0.010625  0.11475  0.07
0.010625  0.11925  0.07
0.012875  0.02925  0.84
0.012875  0.03375  0.78
0.012875  0.03825  0.72
0.012875  0.04275  0.65
0.012875  0.04725  0.58
0.012875  0.05175  0.5
0.012875  0.05625  0.49
0.012875  0.06075  0.44
0.012875  0.06525  0.37
0.012875  0.06975  0.34
0.012875  0.07425  0.3
0.012875  0.07875  0.28
0.012875  0.08325  0.26
0.012875  0.08775  0.19
0.012875  0.09225  0.17
0.012875  0.09675  0.14
0.012875  0.10125  0.1
0.012875  0.10575  0.1
0.012875  0.11025  0.09
0.012875  0.11475  0.08
0.012875  0.11925  0.08
0.015125  0.03375  0.76
0.015125  0.03825  0.75
0.015125  0.04275  0.71
0.015125  0.04725  0.59
0.015125  0.05175  0.55
0.015125  0.05625  0.51
0.015125  0.06075  0.41
0.015125  0.06525  0.39
0.015125  0.06975  0.34
0.015125  0.07425  0.28
0.015125  0.07875  0.21
0.015125  0.08325  0.23
0.015125  0.08775  0.24
0.015125  0.09225  0.2
0.015125  0.09675  0.15
0.015125  0.10125  0.12
0.015125  0.10575  0.12
0.015125  0.11025  0.1
0.015125  0.11475  0.07
0.015125  0.11925  0.08
0.015125  0.12375  0.06
0.015125  0.13275  0.06
0.017375  0.03825  0.73
0.017375  0.04275  0.67
0.017375  0.04725  0.57
0.017375  0.05175  0.55
0.017375  0.05625  0.49
0.017375  0.06075  0.44
0.017375  0.06525  0.4
0.017375  0.06975  0.39
0.017375  0.07425  0.31
0.017375  0.07875  0.28
0.017375  0.08325  0.2
0.017375  0.08775  0.23
0.017375  0.09225  0.21
0.017375  0.09675  0.17
0.017375  0.10125  0.13
0.017375  0.10575  0.12
0.017375  0.11025  0.09
0.017375  0.11475  0.07
0.017375  0.11925  0.07
0.017375  0.12375  0.05
0.019625  0.04275  0.67
0.019625  0.04725  0.65
0.019625  0.05175  0.62
0.019625  0.05625  0.51
0.019625  0.06075  0.43
0.019625  0.06525  0.4
0.019625  0.06975  0.37
0.019625  0.07425  0.35
0.019625  0.07875  0.28
0.019625  0.08325  0.27
0.019625  0.08775  0.18
0.019625  0.09225  0.21
0.019625  0.09675  0.16
0.019625  0.10125  0.15
0.019625  0.10575  0.12
0.019625  0.11025  0.1
0.019625  0.11475  0.08
0.019625  0.11925  0.08
0.021875  0.04725  0.64
0.021875  0.05175  0.59
0.021875  0.05625  0.57
0.021875  0.06075  0.45
0.021875  0.06525  0.42
0.021875  0.06975  0.34
0.021875  0.07425  0.3
0.021875  0.07875  0.29
0.021875  0.08325  0.22
0.021875  0.08775  0.25
0.021875  0.09225  0.19
0.021875  0.09675  0.18
0.021875  0.10125  0.14
0.021875  0.10575  0.1
0.021875  0.11025  0.11
0.021875  0.11475  0.09
0.021875  0.11925  0.06
0.021875  0.12375  0.05
0.024125  0.05175  0.51
0.024125  0.05625  0.5
0.024125  0.06075  0.46
0.024125  0.06525  0.4
0.024125  0.06975  0.38
0.024125  0.07425  0.36
0.024125  0.07875  0.25
0.024125  0.08325  0.23
0.024125  0.08775  0.22
0.024125  0.09225  0.2
0.024125  0.09675  0.16
0.024125  0.10125  0.15
0.024125  0.10575  0.13
0.024125  0.11025  0.14
0.024125  0.11475  0.1
0.024125  0.11925  0.07
0.024125  0.12375  0.05
0.024125  0.12825  0.07
0.024125  0.13275  0.06
0.026375  0.05625  0.49
0.026375  0.06075  0.41
0.026375  0.06525  0.33
0.026375  0.06975  0.35
0.026375  0.07425  0.35
0.026375  0.07875  0.22
0.026375  0.08325  0.24
0.026375  0.08775  0.2
0.026375  0.09225  0.18
0.026375  0.09675  0.2
0.026375  0.10125  0.13
0.026375  0.10575  0.13
0.026375  0.11025  0.09
0.026375  0.11475  0.11
0.026375  0.11925  0.13
0.026375  0.13725  0.05
0.028625  0.06075  0.43
0.028625  0.06525  0.38
0.028625  0.06975  0.3
0.028625  0.07425  0.36
0.028625  0.07875  0.24
0.028625  0.08325  0.19
0.028625  0.08775  0.22
0.028625  0.09225  0.17
0.028625  0.09675  0.17
0.028625  0.10125  0.13
0.028625  0.10575  0.12
0.028625  0.11025  0.14
0.028625  0.11475  0.07
0.028625  0.11925  0.07
0.028625  0.12375  0.06
0.028625  0.12825  0.05
0.030875  0.06525  0.4
0.030875  0.06975  0.33
0.030875  0.07425  0.31
0.030875  0.07875  0.22
0.030875  0.08325  0.25
0.030875  0.08775  0.22
0.030875  0.09225  0.19
0.030875  0.09675  0.17
0.030875  0.10125  0.16
0.030875  0.10575  0.14
0.030875  0.11025  0.08
0.030875  0.11475  0.09
0.030875  0.11925  0.07
0.030875  0.12375  0.06
0.030875  0.12825  0.06
0.030875  0.13275  0.06
0.033125  0.06975  0.35
0.033125  0.07425  0.31
0.033125  0.07875  0.25
0.033125  0.08325  0.21
0.033125  0.08775  0.23
0.033125  0.09225  0.16
0.033125  0.09675  0.17
0.033125  0.10125  0.16
0.033125  0.10575  0.16
0.033125  0.11025  0.09
0.033125  0.11475  0.08
0.033125  0.11925  0.09
0.033125  0.12375  0.07
0.033125  0.12825  0.05
0.033125  0.13275  0.07
0.033125  0.14175  0.06
0.035375  0.07425  0.27
0.035375  0.07875  0.21
0.035375  0.08325  0.23
0.035375  0.08775  0.18
0.035375  0.09225  0.16
0.035375  0.09675  0.14
0.035375  0.10125  0.11
0.035375  0.10575  0.11
0.035375  0.11025  0.09
0.035375  0.11475  0.07
0.035375  0.11925  0.08
0.035375  0.12375  0.07
0.035375  0.12825  0.06
0.037625  0.07875  0.27
0.037625  0.08325  0.21
0.037625  0.08775  0.17
0.037625  0.09225  0.18
0.037625  0.09675  0.12
0.037625  0.10125  0.14
0.037625  0.10575  0.12
0.037625  0.11025  0.1
0.037625  0.11475  0.1
0.037625  0.11925  0.09
0.037625  0.12375  0.06
0.039875  0.08325  0.23
0.039875  0.08775  0.15
0.039875  0.09225  0.18
0.039875  0.09675  0.14
0.039875  0.10125  0.14
0.039875  0.10575  0.13
0.039875  0.11025  0.1
0.039875  0.11475  0.08
0.039875  0.11925  0.09
0.039875  0.12375  0.06
0.042125  0.08775  0.17
0.042125  0.09225  0.14
0.042125  0.09675  0.12
0.042125  0.10125  0.14
0.042125  0.10575  0.09
0.042125  0.11025  0.11
0.042125  0.11475  0.09
0.042125  0.11925  0.05
0.042125  0.12825  0.05
0.044375  0.09225  0.14
0.044375  0.09675  0.14
0.044375  0.10125  0.1
0.044375  0.10575  0.09
0.044375  0.11025  0.08
0.044375  0.11475  0.08
0.044375  0.11925  0.07
0.044375  0.12375  0.06
0.046625  0.09675  0.11
0.046625  0.10125  0.12
0.046625  0.10575  0.09
0.046625  0.11025  0.1
0.046625  0.12375  0.06
0.048875  0.10125  0.08
0.048875  0.10575  0.06
0.048875  0.11925  0.05


==> q2_20_to_21.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 20.00 < q2 < 21.00 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.0765  0.155  0.03
-0.0765  0.165  0.01
-0.0765  0.175  0.01
-0.0765  0.185  0.03
-0.0765  0.195  0.01
-0.0765  0.205  0.03
-0.0765  0.215  0.01
-0.0765  0.225  0.03
-0.0765  0.235  0.01
-0.0765  0.245  0.02
-0.0765  0.255  0.02
-0.0765  0.265  0.01
-0.0765  0.275  0.0
-0.0765  0.285  0.0
-0.0765  0.295  0.01
-0.0765  0.305  0.01
-0.0765  0.315  0.01
-0.0765  0.325  0.0
-0.0765  0.335  0.0
-0.0765  0.345  0.0
-0.0765  0.355  0.01
-0.0695  0.145  0.05
-0.0695  0.155  0.04
-0.0695  0.165  0.03
-0.0695  0.175  0.03
-0.0695  0.185  0.04
-0.0695  0.195  0.03
-0.0695  0.205  0.03
-0.0695  0.215  0.03
-0.0695  0.225  0.03
-0.0695  0.235  0.01
-0.0695  0.245  0.03
-0.0695  0.255  0.03
-0.0695  0.265  0.0
-0.0695  0.275  0.01
-0.0695  0.295  0.01
-0.0695  0.305  0.01
-0.0695  0.315  0.0
-0.0695  0.325  0.01
-0.0695  0.335  0.01
-0.0695  0.345  0.0
-0.0695  0.365  0.02
-0.0695  0.375  0.01
-0.0695  0.385  0.0
-0.0695  0.395  0.01
-0.0625  0.135  0.05
-0.0625  0.145  0.05
-0.0625  0.155  0.05
-0.0625  0.165  0.01
-0.0625  0.175  0.03
-0.0625  0.185  0.04
-0.0625  0.195  0.03
-0.0625  0.205  0.01
-0.0625  0.215  0.03
-0.0625  0.225  0.03
-0.0625  0.235  0.02
-0.0625  0.245  0.04
-0.0625  0.255  0.02
-0.0625  0.265  0.02
-0.0625  0.275  0.03
-0.0625  0.285  0.01
-0.0625  0.295  0.01
-0.0625  0.305  0.0
-0.0625  0.315  0.01
-0.0625  0.335  0.02
-0.0625  0.345  0.0
-0.0625  0.355  0.01
-0.0625  0.365  0.0
-0.0555  0.115  0.06
-0.0555  0.125  0.06
-0.0555  0.135  0.08
-0.0555  0.145  0.03
-0.0555  0.155  0.06
-0.0555  0.165  0.04
-0.0555  0.175  0.04
-0.0555  0.185  0.04
-0.0555  0.195  0.03
-0.0555  0.205  0.04
-0.0555  0.215  0.03
-0.0555  0.225  0.02
-0.0555  0.235  0.04
-0.0555  0.245  0.01
-0.0555  0.255  0.03
-0.0555  0.265  0.02
-0.0555  0.275  0.04
-0.0555  0.285  0.03
-0.0555  0.295  0.0
-0.0555  0.305  0.02
-0.0555  0.315  0.0
-0.0555  0.325  0.01
-0.0555  0.335  0.01
-0.0555  0.355  0.01
-0.0555  0.365  0.0
-0.0555  0.385  0.01
-0.0555  0.395  0.01
-0.0485  0.105  0.14
-0.0485  0.115  0.13
-0.0485  0.125  0.09
-0.0485  0.135  0.06
-0.0485  0.145  0.09
-0.0485  0.155  0.04
-0.0485  0.165  0.05
-0.0485  0.175  0.05
-0.0485  0.185  0.03
-0.0485  0.195  0.03
-0.0485  0.205  0.05
-0.0485  0.215  0.06
-0.0485  0.225  0.04
-0.0485  0.235  0.05
-0.0485  0.245  0.03
-0.0485  0.255  0.04
-0.0485  0.265  0.02
-0.0485  0.275  0.04
-0.0485  0.285  0.01
-0.0485  0.295  0.03
-0.0485  0.305  0.01
-0.0485  0.315  0.01
-0.0485  0.325  0.0
-0.0485  0.335  0.01
-0.0485  0.345  0.02
-0.0485  0.355  0.01
-0.0485  0.365  0.01
-0.0485  0.375  0.01
-0.0485  0.385  0.0
-0.0485  0.395  0.01
-0.0415  0.085  0.11
-0.0415  0.095  0.14
-0.0415  0.105  0.12
-0.0415  0.115  0.1
-0.0415  0.125  0.09
-0.0415  0.135  0.09
-0.0415  0.145  0.07
-0.0415  0.155  0.08
-0.0415  0.165  0.07
-0.0415  0.175  0.06
-0.0415  0.185  0.05
-0.0415  0.195  0.04
-0.0415  0.205  0.05
-0.0415  0.215  0.06
-0.0415  0.225  0.02
-0.0415  0.235  0.05
-0.0415  0.245  0.03
-0.0415  0.255  0.03
-0.0415  0.265  0.03
-0.0415  0.275  0.01
-0.0415  0.285  0.0
-0.0415  0.295  0.02
-0.0415  0.305  0.0
-0.0415  0.315  0.03
-0.0415  0.325  0.01
-0.0415  0.335  0.01
-0.0415  0.345  0.01
-0.0415  0.355  0.01
-0.0415  0.365  0.01
-0.0415  0.375  0.01
-0.0415  0.385  0.0
-0.0415  0.395  0.0
-0.0345  0.075  0.16
-0.0345  0.085  0.15
-0.0345  0.095  0.17
-0.0345  0.105  0.14
-0.0345  0.115  0.13
-0.0345  0.125  0.09
-0.0345  0.135  0.1
-0.0345  0.145  0.12
-0.0345  0.155  0.09
-0.0345  0.165  0.07
-0.0345  0.175  0.09
-0.0345  0.185  0.09
-0.0345  0.195  0.08
-0.0345  0.205  0.08
-0.0345  0.215  0.04
-0.0345  0.225  0.04
-0.0345  0.235  0.03
-0.0345  0.245  0.03
-0.0345  0.255  0.05
-0.0345  0.265  0.04
-0.0345  0.275  0.06
-0.0345  0.285  0.05
-0.0345  0.295  0.05
-0.0345  0.305  0.03
-0.0345  0.315  0.04
-0.0345  0.325  0.01
-0.0345  0.335  0.01
-0.0345  0.345  0.02
-0.0345  0.365  0.01
-0.0345  0.385  0.0
-0.0345  0.395  0.02
-0.0275  0.055  0.23
-0.0275  0.065  0.23
-0.0275  0.075  0.22
-0.0275  0.085  0.14
-0.0275  0.095  0.2
-0.0275  0.105  0.2
-0.0275  0.115  0.12
-0.0275  0.125  0.12
-0.0275  0.135  0.1
-0.0275  0.145  0.08
-0.0275  0.155  0.12
-0.0275  0.165  0.1
-0.0275  0.175  0.09
-0.0275  0.185  0.13
-0.0275  0.195  0.06
-0.0275  0.205  0.05
-0.0275  0.215  0.07
-0.0275  0.225  0.04
-0.0275  0.235  0.06
-0.0275  0.245  0.04
-0.0275  0.255  0.05
-0.0275  0.265  0.06
-0.0275  0.275  0.05
-0.0275  0.285  0.03
-0.0275  0.295  0.04
-0.0275  0.305  0.04
-0.0275  0.315  0.03
-0.0275  0.325  0.01
-0.0275  0.335  0.03
-0.0275  0.345  0.01
-0.0275  0.355  0.01
-0.0275  0.365  0.01
-0.0275  0.375  0.0
-0.0275  0.385  0.01
-0.0275  0.395  0.0
-0.0205  0.045  0.31
-0.0205  0.055  0.28
-0.0205  0.065  0.22
-0.0205  0.075  0.22
-0.0205  0.085  0.17
-0.0205  0.095  0.16
-0.0205  0.105  0.19
-0.0205  0.115  0.19
-0.0205  0.125  0.14
-0.0205  0.135  0.16
-0.0205  0.145  0.16
-0.0205  0.155  0.14
-0.0205  0.165  0.1
-0.0205  0.175  0.09
-0.0205  0.185  0.09
-0.0205  0.195  0.1
-0.0205  0.205  0.09
-0.0205  0.215  0.08
-0.0205  0.225  0.07
-0.0205  0.235  0.03
-0.0205  0.245  0.06
-0.0205  0.255  0.02
-0.0205  0.265  0.06
-0.0205  0.275  0.05
-0.0205  0.285  0.03
-0.0205  0.295  0.04
-0.0205  0.305  0.03
-0.0205  0.315  0.03
-0.0205  0.325  0.01
-0.0205  0.335  0.04
-0.0205  0.345  0.03
-0.0205  0.355  0.04
-0.0205  0.365  0.01
-0.0205  0.375  0.0
-0.0205  0.385  0.0
-0.0205  0.395  0.02
-0.0135  0.035  0.34
-0.0135  0.045  0.29
-0.0135  0.055  0.31
-0.0135  0.065  0.3
-0.0135  0.075  0.3
-0.0135  0.085  0.22
-0.0135  0.095  0.22
-0.0135  0.105  0.25
-0.0135  0.115  0.2
-0.0135  0.125  0.17
-0.0135  0.135  0.17
-0.0135  0.145  0.19
-0.0135  0.155  0.14
-0.0135  0.165  0.08
-0.0135  0.175  0.14
-0.0135  0.185  0.12
-0.0135  0.195  0.11
-0.0135  0.205  0.09
-0.0135  0.215  0.06
-0.0135  0.225  0.08
-0.0135  0.235  0.07
-0.0135  0.245  0.08
-0.0135  0.255  0.07
-0.0135  0.265  0.06
-0.0135  0.275  0.02
-0.0135  0.285  0.04
-0.0135  0.295  0.05
-0.0135  0.305  0.03
-0.0135  0.315  0.03
-0.0135  0.325  0.02
-0.0135  0.335  0.01
-0.0135  0.345  0.0
-0.0135  0.355  0.0
-0.0135  0.365  0.01
-0.0135  0.375  0.01
-0.0135  0.385  0.0
-0.0135  0.395  0.01
-0.0065  0.015  0.49
-0.0065  0.025  0.47
-0.0065  0.035  0.34
-0.0065  0.045  0.36
-0.0065  0.055  0.4
-0.0065  0.065  0.35
-0.0065  0.075  0.27
-0.0065  0.085  0.27
-0.0065  0.095  0.23
-0.0065  0.105  0.34
-0.0065  0.115  0.23
-0.0065  0.125  0.19
-0.0065  0.135  0.16
-0.0065  0.145  0.19
-0.0065  0.155  0.14
-0.0065  0.165  0.14
-0.0065  0.175  0.16
-0.0065  0.185  0.14
-0.0065  0.195  0.09
-0.0065  0.205  0.05
-0.0065  0.215  0.09
-0.0065  0.225  0.09
-0.0065  0.235  0.06
-0.0065  0.245  0.09
-0.0065  0.255  0.06
-0.0065  0.265  0.06
-0.0065  0.275  0.03
-0.0065  0.285  0.04
-0.0065  0.295  0.03
-0.0065  0.305  0.05
-0.0065  0.315  0.05
-0.0065  0.325  0.02
-0.0065  0.335  0.03
-0.0065  0.345  0.02
-0.0065  0.355  0.02
-0.0065  0.365  0.02
-0.0065  0.375  0.01
-0.0065  0.385  0.02
-0.0065  0.395  0.0
0.0005  0.005  0.63
0.0005  0.015  0.63
0.0005  0.025  0.55
0.0005  0.035  0.61
0.0005  0.045  0.47
0.0005  0.055  0.54
0.0005  0.065  0.41
0.0005  0.075  0.39
0.0005  0.085  0.35
0.0005  0.095  0.32
0.0005  0.105  0.32
0.0005  0.115  0.28
0.0005  0.125  0.25
0.0005  0.135  0.25
0.0005  0.145  0.2
0.0005  0.155  0.19
0.0005  0.165  0.16
0.0005  0.175  0.14
0.0005  0.185  0.16
0.0005  0.195  0.14
0.0005  0.205  0.1
0.0005  0.215  0.08
0.0005  0.225  0.1
0.0005  0.235  0.1
0.0005  0.245  0.1
0.0005  0.255  0.08
0.0005  0.265  0.11
0.0005  0.275  0.09
0.0005  0.285  0.05
0.0005  0.295  0.03
0.0005  0.305  0.04
0.0005  0.315  0.03
0.0005  0.325  0.03
0.0005  0.335  0.03
0.0005  0.345  0.04
0.0005  0.355  0.03
0.0005  0.365  0.04
0.0005  0.375  0.0
0.0005  0.385  0.01
0.0005  0.395  0.01
0.0075  0.025  0.81
0.0075  0.035  0.72
0.0075  0.045  0.66
0.0075  0.055  0.57
0.0075  0.065  0.51
0.0075  0.075  0.53
0.0075  0.085  0.51
0.0075  0.095  0.35
0.0075  0.105  0.37
0.0075  0.115  0.31
0.0075  0.125  0.32
0.0075  0.135  0.31
0.0075  0.145  0.24
0.0075  0.155  0.26
0.0075  0.165  0.25
0.0075  0.175  0.13
0.0075  0.185  0.21
0.0075  0.195  0.14
0.0075  0.205  0.18
0.0075  0.215  0.1
0.0075  0.225  0.14
0.0075  0.235  0.08
0.0075  0.245  0.09
0.0075  0.255  0.05
0.0075  0.265  0.08
0.0075  0.275  0.06
0.0075  0.285  0.06
0.0075  0.295  0.04
0.0075  0.305  0.06
0.0075  0.315  0.05
0.0075  0.325  0.05
0.0075  0.335  0.01
0.0075  0.345  0.03
0.0075  0.355  0.02
0.0075  0.365  0.03
0.0075  0.375  0.04
0.0075  0.385  0.01
0.0145  0.035  0.88
0.0145  0.045  0.77
0.0145  0.055  0.73
0.0145  0.065  0.68
0.0145  0.075  0.56
0.0145  0.085  0.51
0.0145  0.095  0.51
0.0145  0.105  0.44
0.0145  0.115  0.38
0.0145  0.125  0.42
0.0145  0.135  0.29
0.0145  0.145  0.28
0.0145  0.155  0.27
0.0145  0.165  0.23
0.0145  0.175  0.25
0.0145  0.185  0.19
0.0145  0.195  0.16
0.0145  0.205  0.14
0.0145  0.215  0.1
0.0145  0.225  0.14
0.0145  0.235  0.09
0.0145  0.245  0.11
0.0145  0.255  0.08
0.0145  0.265  0.05
0.0145  0.275  0.08
0.0145  0.285  0.05
0.0145  0.295  0.05
0.0145  0.305  0.05
0.0145  0.315  0.04
0.0145  0.325  0.05
0.0145  0.335  0.03
0.0145  0.345  0.01
0.0145  0.355  0.02
0.0145  0.365  0.04
0.0145  0.375  0.04
0.0145  0.385  0.01
0.0145  0.395  0.03
0.0215  0.045  0.91
0.0215  0.055  0.8
0.0215  0.065  0.74
0.0215  0.075  0.65
0.0215  0.085  0.57
0.0215  0.095  0.49
0.0215  0.105  0.49
0.0215  0.115  0.46
0.0215  0.125  0.46
0.0215  0.135  0.41
0.0215  0.145  0.29
0.0215  0.155  0.21
0.0215  0.165  0.29
0.0215  0.175  0.23
0.0215  0.185  0.2
0.0215  0.195  0.25
0.0215  0.205  0.14
0.0215  0.215  0.12
0.0215  0.225  0.09
0.0215  0.235  0.17
0.0215  0.245  0.07
0.0215  0.255  0.08
0.0215  0.265  0.08
0.0215  0.275  0.08
0.0215  0.285  0.04
0.0215  0.295  0.06
0.0215  0.305  0.05
0.0215  0.315  0.08
0.0215  0.325  0.04
0.0215  0.335  0.05
0.0215  0.345  0.04
0.0215  0.355  0.02
0.0215  0.365  0.03
0.0215  0.375  0.02
0.0215  0.385  0.02
0.0215  0.395  0.01
0.0285  0.065  0.85
0.0285  0.075  0.72
0.0285  0.085  0.63
0.0285  0.095  0.62
0.0285  0.105  0.51
0.0285  0.115  0.49
0.0285  0.125  0.47
0.0285  0.135  0.35
0.0285  0.145  0.32
0.0285  0.155  0.34
0.0285  0.165  0.31
0.0285  0.175  0.26
0.0285  0.185  0.19
0.0285  0.195  0.22
0.0285  0.205  0.22
0.0285  0.215  0.09
0.0285  0.225  0.1
0.0285  0.235  0.12
0.0285  0.245  0.12
0.0285  0.255  0.11
0.0285  0.265  0.1
0.0285  0.275  0.09
0.0285  0.285  0.08
0.0285  0.295  0.13
0.0285  0.305  0.04
0.0285  0.315  0.03
0.0285  0.325  0.05
0.0285  0.335  0.04
0.0285  0.345  0.04
0.0285  0.355  0.04
0.0285  0.365  0.04
0.0285  0.375  0.02
0.0285  0.385  0.01
0.0285  0.395  0.01
0.0355  0.075  0.81
0.0355  0.085  0.7
0.0355  0.095  0.64
0.0355  0.105  0.58
0.0355  0.115  0.49
0.0355  0.125  0.48
0.0355  0.135  0.41
0.0355  0.145  0.36
0.0355  0.155  0.38
0.0355  0.165  0.29
0.0355  0.175  0.25
0.0355  0.185  0.2
0.0355  0.195  0.25
0.0355  0.205  0.19
0.0355  0.215  0.19
0.0355  0.225  0.16
0.0355  0.235  0.14
0.0355  0.245  0.14
0.0355  0.255  0.09
0.0355  0.265  0.09
0.0355  0.275  0.1
0.0355  0.285  0.08
0.0355  0.295  0.06
0.0355  0.305  0.04
0.0355  0.315  0.08
0.0355  0.325  0.04
0.0355  0.335  0.01
0.0355  0.345  0.05
0.0355  0.355  0.03
0.0355  0.365  0.04
0.0355  0.375  0.01
0.0355  0.385  0.0
0.0425  0.095  0.7
0.0425  0.105  0.63
0.0425  0.115  0.51
0.0425  0.125  0.52
0.0425  0.135  0.51
0.0425  0.145  0.41
0.0425  0.155  0.32
0.0425  0.165  0.31
0.0425  0.175  0.28
0.0425  0.185  0.3
0.0425  0.195  0.22
0.0425  0.205  0.24
0.0425  0.215  0.19
0.0425  0.225  0.16
0.0425  0.235  0.16
0.0425  0.245  0.16
0.0425  0.255  0.1
0.0425  0.265  0.13
0.0425  0.275  0.15
0.0425  0.285  0.09
0.0425  0.295  0.06
0.0425  0.305  0.06
0.0425  0.315  0.05
0.0425  0.325  0.03
0.0425  0.335  0.03
0.0425  0.345  0.05
0.0425  0.355  0.02
0.0425  0.365  0.05
0.0425  0.375  0.03
0.0425  0.385  0.02
0.0425  0.395  0.01
0.0495  0.105  0.65
0.0495  0.115  0.58
0.0495  0.125  0.48
0.0495  0.135  0.5
0.0495  0.145  0.37
0.0495  0.155  0.41
0.0495  0.165  0.4
0.0495  0.175  0.26
0.0495  0.185  0.28
0.0495  0.195  0.25
0.0495  0.205  0.22
0.0495  0.215  0.2
0.0495  0.225  0.15
0.0495  0.235  0.19
0.0495  0.245  0.14
0.0495  0.255  0.14
0.0495  0.265  0.13
0.0495  0.275  0.09
0.0495  0.285  0.09
0.0495  0.295  0.06
0.0495  0.305  0.08
0.0495  0.315  0.05
0.0495  0.325  0.04
0.0495  0.335  0.05
0.0495  0.345  0.04
0.0495  0.355  0.04
0.0495  0.365  0.04
0.0495  0.375  0.03
0.0495  0.385  0.01
0.0495  0.395  0.01
0.0565  0.115  0.54
0.0565  0.125  0.48
0.0565  0.135  0.51
0.0565  0.145  0.49
0.0565  0.155  0.43
0.0565  0.165  0.41
0.0565  0.175  0.35
0.0565  0.185  0.32
0.0565  0.195  0.25
0.0565  0.205  0.19
0.0565  0.215  0.17
0.0565  0.225  0.22
0.0565  0.235  0.15
0.0565  0.245  0.09
0.0565  0.255  0.1
0.0565  0.265  0.13
0.0565  0.275  0.12
0.0565  0.285  0.06
0.0565  0.295  0.1
0.0565  0.305  0.06
0.0565  0.315  0.05
0.0565  0.325  0.04
0.0565  0.335  0.07
0.0565  0.345  0.03
0.0565  0.355  0.01
0.0565  0.365  0.03
0.0565  0.375  0.03
0.0565  0.385  0.04
0.0565  0.395  0.04
0.0635  0.135  0.49
0.0635  0.145  0.5
0.0635  0.155  0.44
0.0635  0.165  0.36
0.0635  0.175  0.32
0.0635  0.185  0.23
0.0635  0.195  0.22
0.0635  0.205  0.24
0.0635  0.215  0.23
0.0635  0.225  0.19
0.0635  0.235  0.17
0.0635  0.245  0.16
0.0635  0.255  0.17
0.0635  0.265  0.09
0.0635  0.275  0.12
0.0635  0.285  0.09
0.0635  0.295  0.07
0.0635  0.305  0.06
0.0635  0.315  0.05
0.0635  0.325  0.09
0.0635  0.335  0.03
0.0635  0.345  0.03
0.0635  0.355  0.03
0.0635  0.365  0.05
0.0635  0.375  0.01
0.0635  0.385  0.03
0.0635  0.395  0.04
0.0705  0.145  0.52
0.0705  0.155  0.43
0.0705  0.165  0.35
0.0705  0.175  0.32
0.0705  0.185  0.25
0.0705  0.195  0.32
0.0705  0.205  0.28
0.0705  0.215  0.25
0.0705  0.225  0.16
0.0705  0.235  0.24
0.0705  0.245  0.23
0.0705  0.255  0.14
0.0705  0.265  0.17
0.0705  0.275  0.09
0.0705  0.285  0.08
0.0705  0.295  0.09
0.0705  0.305  0.09
0.0705  0.315  0.05
0.0705  0.325  0.09
0.0705  0.335  0.06
0.0705  0.345  0.04
0.0705  0.355  0.01
0.0705  0.365  0.05
0.0705  0.375  0.04
0.0705  0.385  0.05
0.0705  0.395  0.0
0.0775  0.165  0.41
0.0775  0.175  0.37
0.0775  0.185  0.27
0.0775  0.195  0.32
0.0775  0.205  0.27
0.0775  0.215  0.2
0.0775  0.225  0.16
0.0775  0.235  0.2
0.0775  0.245  0.14
0.0775  0.255  0.12
0.0775  0.265  0.09
0.0775  0.275  0.13
0.0775  0.285  0.15
0.0775  0.295  0.08
0.0775  0.305  0.08
0.0775  0.315  0.05
0.0775  0.325  0.06
0.0775  0.335  0.09
0.0775  0.345  0.05
0.0775  0.355  0.05
0.0775  0.365  0.04
0.0775  0.375  0.05
0.0775  0.385  0.03
0.0775  0.395  0.04
0.0845  0.175  0.4
0.0845  0.185  0.32
0.0845  0.195  0.26
0.0845  0.205  0.23
0.0845  0.215  0.22
0.0845  0.225  0.22
0.0845  0.235  0.18
0.0845  0.245  0.18
0.0845  0.255  0.13
0.0845  0.265  0.1
0.0845  0.275  0.1
0.0845  0.285  0.09
0.0845  0.295  0.11
0.0845  0.305  0.09
0.0845  0.315  0.08
0.0845  0.325  0.07
0.0845  0.335  0.05
0.0845  0.345  0.04
0.0845  0.355  0.06
0.0845  0.365  0.06
0.0845  0.375  0.04
0.0845  0.385  0.02
0.0845  0.395  0.02
0.0915  0.185  0.31
0.0915  0.195  0.29
0.0915  0.205  0.31
0.0915  0.215  0.23
0.0915  0.225  0.2
0.0915  0.235  0.17
0.0915  0.245  0.14
0.0915  0.255  0.15
0.0915  0.265  0.16
0.0915  0.275  0.1
0.0915  0.285  0.1
0.0915  0.295  0.09
0.0915  0.305  0.09
0.0915  0.315  0.09
0.0915  0.325  0.08
0.0915  0.335  0.05
0.0915  0.345  0.05
0.0915  0.355  0.03
0.0915  0.365  0.06
0.0915  0.375  0.03
0.0915  0.385  0.05
0.0915  0.395  0.03
0.0985  0.205  0.28
0.0985  0.215  0.26
0.0985  0.225  0.18
0.0985  0.235  0.21
0.0985  0.245  0.17
0.0985  0.255  0.1
0.0985  0.265  0.16
0.0985  0.275  0.1
0.0985  0.285  0.08
0.0985  0.295  0.08
0.0985  0.305  0.06
0.0985  0.315  0.07
0.0985  0.325  0.04
0.0985  0.335  0.06
0.0985  0.345  0.06
0.0985  0.355  0.05
0.0985  0.365  0.03
0.0985  0.375  0.05
0.0985  0.385  0.02
0.0985  0.395  0.03
0.1055  0.215  0.24
0.1055  0.225  0.21
0.1055  0.235  0.19
0.1055  0.245  0.16
0.1055  0.255  0.17
0.1055  0.265  0.12
0.1055  0.275  0.08
0.1055  0.285  0.12
0.1055  0.295  0.08
0.1055  0.305  0.08
0.1055  0.315  0.04
0.1055  0.325  0.07
0.1055  0.335  0.04
0.1055  0.345  0.07
0.1055  0.355  0.06
0.1055  0.365  0.04
0.1055  0.375  0.04
0.1055  0.385  0.03
0.1055  0.395  0.03
0.1125  0.225  0.2
0.1125  0.235  0.25
0.1125  0.245  0.21
0.1125  0.255  0.14
0.1125  0.265  0.14
0.1125  0.275  0.11
0.1125  0.285  0.06
0.1125  0.295  0.08
0.1125  0.305  0.05
0.1125  0.315  0.09
0.1125  0.325  0.08
0.1125  0.335  0.06
0.1125  0.345  0.05
0.1125  0.355  0.03
0.1125  0.365  0.04
0.1125  0.375  0.06
0.1125  0.385  0.02
0.1125  0.395  0.03
0.1195  0.245  0.17
0.1195  0.255  0.17
0.1195  0.265  0.19
0.1195  0.275  0.09
0.1195  0.285  0.09
0.1195  0.295  0.09
0.1195  0.305  0.08
0.1195  0.315  0.07
0.1195  0.325  0.04
0.1195  0.335  0.08
0.1195  0.345  0.05
0.1195  0.355  0.08
0.1195  0.365  0.06
0.1195  0.375  0.01
0.1195  0.385  0.02
0.1195  0.395  0.01
0.1265  0.255  0.13
0.1265  0.265  0.17
0.1265  0.275  0.1
0.1265  0.285  0.09
0.1265  0.295  0.08
0.1265  0.305  0.06
0.1265  0.315  0.07
0.1265  0.325  0.07
0.1265  0.335  0.03
0.1265  0.345  0.05
0.1265  0.355  0.03
0.1265  0.365  0.03
0.1265  0.375  0.05
0.1265  0.385  0.03
0.1265  0.395  0.04
0.1335  0.275  0.12
0.1335  0.285  0.12
0.1335  0.295  0.09
0.1335  0.305  0.1
0.1335  0.315  0.06
0.1335  0.325  0.05
0.1335  0.335  0.05
0.1335  0.345  0.05
0.1335  0.355  0.04
0.1335  0.365  0.04
0.1335  0.375  0.01
0.1335  0.385  0.04
0.1335  0.395  0.03
0.1405  0.285  0.12
0.1405  0.295  0.08
0.1405  0.305  0.08
0.1405  0.315  0.05
0.1405  0.325  0.06
0.1405  0.335  0.05
0.1405  0.345  0.03
0.1405  0.355  0.03
0.1405  0.365  0.05
0.1405  0.375  0.03
0.1405  0.385  0.02
0.1405  0.395  0.03
0.1475  0.295  0.09
0.1475  0.305  0.06
0.1475  0.315  0.07
0.1475  0.325  0.05
0.1475  0.335  0.08
0.1475  0.345  0.05
0.1475  0.355  0.04
0.1475  0.365  0.04
0.1475  0.375  0.01
0.1475  0.385  0.03
0.1475  0.395  0.01
0.1545  0.315  0.08
0.1545  0.325  0.05
0.1545  0.335  0.05
0.1545  0.345  0.04
0.1545  0.355  0.04
0.1545  0.365  0.03
0.1545  0.375  0.05
0.1545  0.385  0.03
0.1545  0.395  0.02
0.1615  0.325  0.04
0.1615  0.335  0.06
0.1615  0.345  0.04
0.1615  0.355  0.03
0.1615  0.365  0.06
0.1615  0.375  0.04
0.1615  0.385  0.05
0.1615  0.395  0.04
0.1685  0.345  0.02
0.1685  0.355  0.05
0.1685  0.365  0.05
0.1685  0.375  0.05
0.1685  0.385  0.01
0.1685  0.395  0.04
0.1755  0.355  0.05
0.1755  0.365  0.05
0.1755  0.375  0.03
0.1755  0.385  0.03
0.1755  0.395  0.01
0.1825  0.365  0.0
0.1825  0.375  0.01
0.1825  0.385  0.03
0.1825  0.395  0.03
0.1895  0.385  0.03
0.1895  0.395  0.04


==> q2_21_to_22.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 21.00 < q2 < 22.00 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.04625  0.09375  0.31
-0.04625  0.10625  0.3
-0.04625  0.11875  0.27
-0.04625  0.13125  0.27
-0.04625  0.14375  0.29
-0.04625  0.15625  0.34
-0.04625  0.16875  0.23
-0.04625  0.18125  0.31
-0.04625  0.19375  0.32
-0.04625  0.20625  0.35
-0.04625  0.21875  0.27
-0.04625  0.23125  0.3
-0.04625  0.24375  0.3
-0.04625  0.25625  0.31
-0.04625  0.26875  0.28
-0.04625  0.28125  0.3
-0.04625  0.29375  0.26
-0.04625  0.30625  0.26
-0.04625  0.31875  0.26
-0.04625  0.33125  0.24
-0.04625  0.34375  0.25
-0.04625  0.35625  0.26
-0.04625  0.36875  0.2
-0.04625  0.38125  0.21
-0.04625  0.39375  0.22
-0.04625  0.40625  0.21
-0.04625  0.41875  0.22
-0.04625  0.43125  0.18
-0.04625  0.44375  0.17
-0.04625  0.45625  0.2
-0.04625  0.46875  0.19
-0.04625  0.48125  0.13
-0.04625  0.49375  0.13
-0.03875  0.08125  0.37
-0.03875  0.09375  0.36
-0.03875  0.10625  0.36
-0.03875  0.11875  0.3
-0.03875  0.13125  0.33
-0.03875  0.14375  0.35
-0.03875  0.15625  0.31
-0.03875  0.16875  0.3
-0.03875  0.18125  0.35
-0.03875  0.19375  0.28
-0.03875  0.20625  0.33
-0.03875  0.21875  0.37
-0.03875  0.23125  0.34
-0.03875  0.24375  0.32
-0.03875  0.25625  0.32
-0.03875  0.26875  0.38
-0.03875  0.28125  0.29
-0.03875  0.29375  0.29
-0.03875  0.30625  0.28
-0.03875  0.31875  0.27
-0.03875  0.33125  0.34
-0.03875  0.34375  0.24
-0.03875  0.35625  0.27
-0.03875  0.36875  0.32
-0.03875  0.38125  0.24
-0.03875  0.39375  0.28
-0.03875  0.40625  0.24
-0.03875  0.41875  0.28
-0.03875  0.43125  0.21
-0.03875  0.44375  0.24
-0.03875  0.45625  0.21
-0.03875  0.46875  0.2
-0.03875  0.48125  0.16
-0.03875  0.49375  0.2
-0.03125  0.06875  0.29
-0.03125  0.08125  0.33
-0.03125  0.09375  0.34
-0.03125  0.10625  0.34
-0.03125  0.11875  0.39
-0.03125  0.13125  0.37
-0.03125  0.14375  0.36
-0.03125  0.15625  0.4
-0.03125  0.16875  0.37
-0.03125  0.18125  0.29
-0.03125  0.19375  0.38
-0.03125  0.20625  0.4
-0.03125  0.21875  0.39
-0.03125  0.23125  0.36
-0.03125  0.24375  0.34
-0.03125  0.25625  0.31
-0.03125  0.26875  0.31
-0.03125  0.28125  0.34
-0.03125  0.29375  0.34
-0.03125  0.30625  0.32
-0.03125  0.31875  0.38
-0.03125  0.33125  0.34
-0.03125  0.34375  0.37
-0.03125  0.35625  0.32
-0.03125  0.36875  0.35
-0.03125  0.38125  0.27
-0.03125  0.39375  0.23
-0.03125  0.40625  0.3
-0.03125  0.41875  0.27
-0.03125  0.43125  0.25
-0.03125  0.44375  0.23
-0.03125  0.45625  0.21
-0.03125  0.46875  0.21
-0.03125  0.48125  0.18
-0.03125  0.49375  0.14
-0.02375  0.05625  0.35
-0.02375  0.06875  0.38
-0.02375  0.08125  0.37
-0.02375  0.09375  0.36
-0.02375  0.10625  0.4
-0.02375  0.11875  0.39
-0.02375  0.13125  0.39
-0.02375  0.14375  0.34
-0.02375  0.15625  0.4
-0.02375  0.16875  0.45
-0.02375  0.18125  0.44
-0.02375  0.19375  0.36
-0.02375  0.20625  0.44
-0.02375  0.21875  0.43
-0.02375  0.23125  0.38
-0.02375  0.24375  0.37
-0.02375  0.25625  0.47
-0.02375  0.26875  0.42
-0.02375  0.28125  0.43
-0.02375  0.29375  0.36
-0.02375  0.30625  0.41
-0.02375  0.31875  0.35
-0.02375  0.33125  0.38
-0.02375  0.34375  0.38
-0.02375  0.35625  0.35
-0.02375  0.36875  0.32
-0.02375  0.38125  0.3
-0.02375  0.39375  0.3
-0.02375  0.40625  0.27
-0.02375  0.41875  0.27
-0.02375  0.43125  0.26
-0.02375  0.44375  0.22
-0.02375  0.45625  0.28
-0.02375  0.46875  0.22
-0.02375  0.48125  0.27
-0.02375  0.49375  0.19
-0.01625  0.04375  0.36
-0.01625  0.05625  0.42
-0.01625  0.06875  0.36
-0.01625  0.08125  0.45
-0.01625  0.09375  0.46
-0.01625  0.10625  0.47
-0.01625  0.11875  0.54
-0.01625  0.13125  0.47
-0.01625  0.14375  0.5
-0.01625  0.15625  0.47
-0.01625  0.16875  0.46
-0.01625  0.18125  0.4
-0.01625  0.19375  0.56
-0.01625  0.20625  0.47
-0.01625  0.21875  0.55
-0.01625  0.23125  0.46
-0.01625  0.24375  0.45
-0.01625  0.25625  0.32
-0.01625  0.26875  0.39
-0.01625  0.28125  0.36
-0.01625  0.29375  0.4
-0.01625  0.30625  0.39
-0.01625  0.31875  0.39
-0.01625  0.33125  0.34
-0.01625  0.34375  0.38
-0.01625  0.35625  0.36
-0.01625  0.36875  0.42
-0.01625  0.38125  0.38
-0.01625  0.39375  0.33
-0.01625  0.40625  0.34
-0.01625  0.41875  0.32
-0.01625  0.43125  0.32
-0.01625  0.44375  0.24
-0.01625  0.45625  0.3
-0.01625  0.46875  0.29
-0.01625  0.48125  0.22
-0.01625  0.49375  0.23
-0.00875  0.01875  0.44
-0.00875  0.03125  0.42
-0.00875  0.04375  0.4
-0.00875  0.05625  0.41
-0.00875  0.06875  0.45
-0.00875  0.08125  0.54
-0.00875  0.09375  0.6
-0.00875  0.10625  0.57
-0.00875  0.11875  0.59
-0.00875  0.13125  0.56
-0.00875  0.14375  0.49
-0.00875  0.15625  0.59
-0.00875  0.16875  0.55
-0.00875  0.18125  0.58
-0.00875  0.19375  0.48
-0.00875  0.20625  0.4
-0.00875  0.21875  0.55
-0.00875  0.23125  0.56
-0.00875  0.24375  0.54
-0.00875  0.25625  0.54
-0.00875  0.26875  0.53
-0.00875  0.28125  0.43
-0.00875  0.29375  0.5
-0.00875  0.30625  0.44
-0.00875  0.31875  0.38
-0.00875  0.33125  0.31
-0.00875  0.34375  0.44
-0.00875  0.35625  0.36
-0.00875  0.36875  0.35
-0.00875  0.38125  0.39
-0.00875  0.39375  0.3
-0.00875  0.40625  0.36
-0.00875  0.41875  0.34
-0.00875  0.43125  0.29
-0.00875  0.44375  0.24
-0.00875  0.45625  0.28
-0.00875  0.46875  0.28
-0.00875  0.48125  0.24
-0.00875  0.49375  0.22
-0.00125  0.00625  0.37
-0.00125  0.01875  0.43
-0.00125  0.03125  0.49
-0.00125  0.04375  0.43
-0.00125  0.05625  0.5
-0.00125  0.06875  0.62
-0.00125  0.08125  0.54
-0.00125  0.09375  0.63
-0.00125  0.10625  0.61
-0.00125  0.11875  0.69
-0.00125  0.13125  0.61
-0.00125  0.14375  0.63
-0.00125  0.15625  0.7
-0.00125  0.16875  0.62
-0.00125  0.18125  0.61
-0.00125  0.19375  0.55
-0.00125  0.20625  0.6
-0.00125  0.21875  0.53
-0.00125  0.23125  0.57
-0.00125  0.24375  0.51
-0.00125  0.25625  0.49
-0.00125  0.26875  0.54
-0.00125  0.28125  0.47
-0.00125  0.29375  0.44
-0.00125  0.30625  0.48
-0.00125  0.31875  0.48
-0.00125  0.33125  0.54
-0.00125  0.34375  0.43
-0.00125  0.35625  0.4
-0.00125  0.36875  0.4
-0.00125  0.38125  0.3
-0.00125  0.39375  0.35
-0.00125  0.40625  0.38
-0.00125  0.41875  0.29
-0.00125  0.43125  0.32
-0.00125  0.44375  0.34
-0.00125  0.45625  0.22
-0.00125  0.46875  0.28
-0.00125  0.48125  0.27
-0.00125  0.49375  0.27
0.00625  0.01875  0.51
0.00625  0.03125  0.57
0.00625  0.04375  0.56
0.00625  0.05625  0.64
0.00625  0.06875  0.66
0.00625  0.08125  0.64
0.00625  0.09375  0.72
0.00625  0.10625  0.72
0.00625  0.11875  0.68
0.00625  0.13125  0.69
0.00625  0.14375  0.73
0.00625  0.15625  0.65
0.00625  0.16875  0.65
0.00625  0.18125  0.66
0.00625  0.19375  0.64
0.00625  0.20625  0.61
0.00625  0.21875  0.6
0.00625  0.23125  0.62
0.00625  0.24375  0.61
0.00625  0.25625  0.6
0.00625  0.26875  0.51
0.00625  0.28125  0.52
0.00625  0.29375  0.57
0.00625  0.30625  0.49
0.00625  0.31875  0.5
0.00625  0.33125  0.4
0.00625  0.34375  0.46
0.00625  0.35625  0.44
0.00625  0.36875  0.45
0.00625  0.38125  0.4
0.00625  0.39375  0.38
0.00625  0.40625  0.37
0.00625  0.41875  0.34
0.00625  0.43125  0.38
0.00625  0.44375  0.36
0.00625  0.45625  0.28
0.00625  0.46875  0.33
0.00625  0.48125  0.25
0.00625  0.49375  0.25
0.01375  0.03125  0.59
0.01375  0.04375  0.64
0.01375  0.05625  0.7
0.01375  0.06875  0.73
0.01375  0.08125  0.7
0.01375  0.09375  0.73
0.01375  0.10625  0.71
0.01375  0.11875  0.74
0.01375  0.13125  0.69
0.01375  0.14375  0.65
0.01375  0.15625  0.66
0.01375  0.16875  0.72
0.01375  0.18125  0.73
0.01375  0.19375  0.66
0.01375  0.20625  0.62
0.01375  0.21875  0.65
0.01375  0.23125  0.55
0.01375  0.24375  0.59
0.01375  0.25625  0.58
0.01375  0.26875  0.57
0.01375  0.28125  0.51
0.01375  0.29375  0.53
0.01375  0.30625  0.51
0.01375  0.31875  0.48
0.01375  0.33125  0.52
0.01375  0.34375  0.47
0.01375  0.35625  0.5
0.01375  0.36875  0.45
0.01375  0.38125  0.43
0.01375  0.39375  0.44
0.01375  0.40625  0.42
0.01375  0.41875  0.4
0.01375  0.43125  0.3
0.01375  0.44375  0.32
0.01375  0.45625  0.34
0.01375  0.46875  0.36
0.01375  0.48125  0.35
0.01375  0.49375  0.31
0.02125  0.04375  0.67
0.02125  0.05625  0.7
0.02125  0.06875  0.68
0.02125  0.08125  0.76
0.02125  0.09375  0.81
0.02125  0.10625  0.78
0.02125  0.11875  0.76
0.02125  0.13125  0.79
0.02125  0.14375  0.69
0.02125  0.15625  0.72
0.02125  0.16875  0.71
0.02125  0.18125  0.73
0.02125  0.19375  0.68
0.02125  0.20625  0.71
0.02125  0.21875  0.69
0.02125  0.23125  0.68
0.02125  0.24375  0.64
0.02125  0.25625  0.57
0.02125  0.26875  0.61
0.02125  0.28125  0.59
0.02125  0.29375  0.57
0.02125  0.30625  0.49
0.02125  0.31875  0.55
0.02125  0.33125  0.54
0.02125  0.34375  0.48
0.02125  0.35625  0.51
0.02125  0.36875  0.46
0.02125  0.38125  0.43
0.02125  0.39375  0.43
0.02125  0.40625  0.37
0.02125  0.41875  0.38
0.02125  0.43125  0.32
0.02125  0.44375  0.37
0.02125  0.45625  0.31
0.02125  0.46875  0.32
0.02125  0.48125  0.3
0.02125  0.49375  0.29
0.02875  0.06875  0.77
0.02875  0.08125  0.84
0.02875  0.09375  0.81
0.02875  0.10625  0.85
0.02875  0.11875  0.82
0.02875  0.13125  0.8
0.02875  0.14375  0.84
0.02875  0.15625  0.79
0.02875  0.16875  0.85
0.02875  0.18125  0.73
0.02875  0.19375  0.73
0.02875  0.20625  0.69
0.02875  0.21875  0.73
0.02875  0.23125  0.64
0.02875  0.24375  0.72
0.02875  0.25625  0.64
0.02875  0.26875  0.65
0.02875  0.28125  0.67
0.02875  0.29375  0.65
0.02875  0.30625  0.56
0.02875  0.31875  0.52
0.02875  0.33125  0.56
0.02875  0.34375  0.42
0.02875  0.35625  0.53
0.02875  0.36875  0.45
0.02875  0.38125  0.51
0.02875  0.39375  0.4
0.02875  0.40625  0.38
0.02875  0.41875  0.4
0.02875  0.43125  0.38
0.02875  0.44375  0.37
0.02875  0.45625  0.35
0.02875  0.46875  0.31
0.02875  0.48125  0.27
0.02875  0.49375  0.31
0.03625  0.08125  0.88
0.03625  0.09375  0.87
0.03625  0.10625  0.9
0.03625  0.11875  0.88
0.03625  0.13125  0.84
0.03625  0.14375  0.86
0.03625  0.15625  0.81
0.03625  0.16875  0.81
0.03625  0.18125  0.77
0.03625  0.19375  0.77
0.03625  0.20625  0.77
0.03625  0.21875  0.78
0.03625  0.23125  0.7
0.03625  0.24375  0.74
0.03625  0.25625  0.59
0.03625  0.26875  0.63
0.03625  0.28125  0.66
0.03625  0.29375  0.6
0.03625  0.30625  0.56
0.03625  0.31875  0.57
0.03625  0.33125  0.6
0.03625  0.34375  0.51
0.03625  0.35625  0.53
0.03625  0.36875  0.54
0.03625  0.38125  0.41
0.03625  0.39375  0.48
0.03625  0.40625  0.41
0.03625  0.41875  0.42
0.03625  0.43125  0.44
0.03625  0.44375  0.44
0.03625  0.45625  0.37
0.03625  0.46875  0.37
0.03625  0.48125  0.34
0.03625  0.49375  0.32
0.04375  0.09375  0.86
0.04375  0.10625  0.93
0.04375  0.11875  0.92
0.04375  0.13125  0.85
0.04375  0.14375  0.9
0.04375  0.15625  0.86
0.04375  0.16875  0.84
0.04375  0.18125  0.83
0.04375  0.19375  0.79
0.04375  0.20625  0.76
0.04375  0.21875  0.79
0.04375  0.23125  0.8
0.04375  0.24375  0.71
0.04375  0.25625  0.72
0.04375  0.26875  0.72
0.04375  0.28125  0.75
0.04375  0.29375  0.63
0.04375  0.30625  0.63
0.04375  0.31875  0.57
0.04375  0.33125  0.62
0.04375  0.34375  0.58
0.04375  0.35625  0.46
0.04375  0.36875  0.52
0.04375  0.38125  0.52
0.04375  0.39375  0.44
0.04375  0.40625  0.4
0.04375  0.41875  0.39
0.04375  0.43125  0.41
0.04375  0.44375  0.38
0.04375  0.45625  0.37
0.04375  0.46875  0.35
0.04375  0.48125  0.29
0.04375  0.49375  0.34
0.05125  0.10625  0.93
0.05125  0.11875  0.93
0.05125  0.13125  0.93
0.05125  0.14375  0.92
0.05125  0.15625  0.86
0.05125  0.16875  0.87
0.05125  0.18125  0.88
0.05125  0.19375  0.85
0.05125  0.20625  0.78
0.05125  0.21875  0.77
0.05125  0.23125  0.77
0.05125  0.24375  0.81
0.05125  0.25625  0.72
0.05125  0.26875  0.68
0.05125  0.28125  0.61
0.05125  0.29375  0.65
0.05125  0.30625  0.74
0.05125  0.31875  0.63
0.05125  0.33125  0.65
0.05125  0.34375  0.61
0.05125  0.35625  0.59
0.05125  0.36875  0.61
0.05125  0.38125  0.58
0.05125  0.39375  0.48
0.05125  0.40625  0.52
0.05125  0.41875  0.42
0.05125  0.43125  0.36
0.05125  0.44375  0.45
0.05125  0.45625  0.45
0.05125  0.46875  0.36
0.05125  0.48125  0.33
0.05125  0.49375  0.39
0.05875  0.11875  0.96
0.05875  0.13125  0.97
0.05875  0.14375  0.95
0.05875  0.15625  0.94
0.05875  0.16875  0.94
0.05875  0.18125  0.89
0.05875  0.19375  0.88
0.05875  0.20625  0.84
0.05875  0.21875  0.86
0.05875  0.23125  0.82
0.05875  0.24375  0.74
0.05875  0.25625  0.78
0.05875  0.26875  0.72
0.05875  0.28125  0.77
0.05875  0.29375  0.68
0.05875  0.30625  0.64
0.05875  0.31875  0.7
0.05875  0.33125  0.66
0.05875  0.34375  0.59
0.05875  0.35625  0.56
0.05875  0.36875  0.56
0.05875  0.38125  0.58
0.05875  0.39375  0.49
0.05875  0.40625  0.46
0.05875  0.41875  0.44
0.05875  0.43125  0.48
0.05875  0.44375  0.4
0.05875  0.45625  0.42
0.05875  0.46875  0.43
0.05875  0.48125  0.42
0.05875  0.49375  0.4
0.06625  0.14375  0.95
0.06625  0.15625  0.95
0.06625  0.16875  0.93
0.06625  0.18125  0.91
0.06625  0.19375  0.88
0.06625  0.20625  0.87
0.06625  0.21875  0.84
0.06625  0.23125  0.86
0.06625  0.24375  0.8
0.06625  0.25625  0.78
0.06625  0.26875  0.71
0.06625  0.28125  0.77
0.06625  0.29375  0.76
0.06625  0.30625  0.66
0.06625  0.31875  0.66
0.06625  0.33125  0.62
0.06625  0.34375  0.61
0.06625  0.35625  0.52
0.06625  0.36875  0.52
0.06625  0.38125  0.55
0.06625  0.39375  0.57
0.06625  0.40625  0.51
0.06625  0.41875  0.48
0.06625  0.43125  0.51
0.06625  0.44375  0.43
0.06625  0.45625  0.4
0.06625  0.46875  0.41
0.06625  0.48125  0.36
0.06625  0.49375  0.33
0.07375  0.15625  0.96
0.07375  0.16875  0.95
0.07375  0.18125  0.93
0.07375  0.19375  0.93
0.07375  0.20625  0.9
0.07375  0.21875  0.84
0.07375  0.23125  0.79
0.07375  0.24375  0.82
0.07375  0.25625  0.8
0.07375  0.26875  0.81
0.07375  0.28125  0.71
0.07375  0.29375  0.7
0.07375  0.30625  0.65
0.07375  0.31875  0.72
0.07375  0.33125  0.6
0.07375  0.34375  0.61
0.07375  0.35625  0.64
0.07375  0.36875  0.56
0.07375  0.38125  0.56
0.07375  0.39375  0.61
0.07375  0.40625  0.59
0.07375  0.41875  0.45
0.07375  0.43125  0.47
0.07375  0.44375  0.44
0.07375  0.45625  0.41
0.07375  0.46875  0.43
0.07375  0.48125  0.38
0.07375  0.49375  0.31
0.08125  0.16875  0.96
0.08125  0.18125  0.93
0.08125  0.19375  0.93
0.08125  0.20625  0.85
0.08125  0.21875  0.85
0.08125  0.23125  0.87
0.08125  0.24375  0.85
0.08125  0.25625  0.84
0.08125  0.26875  0.78
0.08125  0.28125  0.78
0.08125  0.29375  0.74
0.08125  0.30625  0.67
0.08125  0.31875  0.68
0.08125  0.33125  0.73
0.08125  0.34375  0.62
0.08125  0.35625  0.6
0.08125  0.36875  0.59
0.08125  0.38125  0.51
0.08125  0.39375  0.52
0.08125  0.40625  0.45
0.08125  0.41875  0.44
0.08125  0.43125  0.43
0.08125  0.44375  0.48
0.08125  0.45625  0.35
0.08125  0.46875  0.41
0.08125  0.48125  0.4
0.08125  0.49375  0.35
0.08875  0.18125  0.9
0.08875  0.19375  0.86
0.08875  0.20625  0.88
0.08875  0.21875  0.87
0.08875  0.23125  0.85
0.08875  0.24375  0.78
0.08875  0.25625  0.81
0.08875  0.26875  0.77
0.08875  0.28125  0.75
0.08875  0.29375  0.78
0.08875  0.30625  0.66
0.08875  0.31875  0.7
0.08875  0.33125  0.71
0.08875  0.34375  0.68
0.08875  0.35625  0.67
0.08875  0.36875  0.58
0.08875  0.38125  0.55
0.08875  0.39375  0.52
0.08875  0.40625  0.5
0.08875  0.41875  0.49
0.08875  0.43125  0.49
0.08875  0.44375  0.46
0.08875  0.45625  0.41
0.08875  0.46875  0.44
0.08875  0.48125  0.41
0.08875  0.49375  0.35
0.09625  0.19375  0.89
0.09625  0.20625  0.87
0.09625  0.21875  0.86
0.09625  0.23125  0.83
0.09625  0.24375  0.81
0.09625  0.25625  0.79
0.09625  0.26875  0.81
0.09625  0.28125  0.79
0.09625  0.29375  0.78
0.09625  0.30625  0.71
0.09625  0.31875  0.69
0.09625  0.33125  0.68
0.09625  0.34375  0.64
0.09625  0.35625  0.63
0.09625  0.36875  0.53
0.09625  0.38125  0.58
0.09625  0.39375  0.57
0.09625  0.40625  0.57
0.09625  0.41875  0.52
0.09625  0.43125  0.47
0.09625  0.44375  0.46
0.09625  0.45625  0.44
0.09625  0.46875  0.47
0.09625  0.48125  0.37
0.09625  0.49375  0.43
0.10375  0.21875  0.8
0.10375  0.23125  0.83
0.10375  0.24375  0.8
0.10375  0.25625  0.79
0.10375  0.26875  0.76
0.10375  0.28125  0.73
0.10375  0.29375  0.73
0.10375  0.30625  0.72
0.10375  0.31875  0.62
0.10375  0.33125  0.64
0.10375  0.34375  0.7
0.10375  0.35625  0.6
0.10375  0.36875  0.59
0.10375  0.38125  0.6
0.10375  0.39375  0.49
0.10375  0.40625  0.59
0.10375  0.41875  0.53
0.10375  0.43125  0.48
0.10375  0.44375  0.47
0.10375  0.45625  0.41
0.10375  0.46875  0.39
0.10375  0.48125  0.4
0.10375  0.49375  0.4
0.11125  0.23125  0.77
0.11125  0.24375  0.74
0.11125  0.25625  0.8
0.11125  0.26875  0.7
0.11125  0.28125  0.75
0.11125  0.29375  0.74
0.11125  0.30625  0.7
0.11125  0.31875  0.73
0.11125  0.33125  0.63
0.11125  0.34375  0.63
0.11125  0.35625  0.65
0.11125  0.36875  0.69
0.11125  0.38125  0.55
0.11125  0.39375  0.6
0.11125  0.40625  0.57
0.11125  0.41875  0.56
0.11125  0.43125  0.45
0.11125  0.44375  0.55
0.11125  0.45625  0.35
0.11125  0.46875  0.36
0.11125  0.48125  0.47
0.11125  0.49375  0.36
0.11875  0.24375  0.77
0.11875  0.25625  0.73
0.11875  0.26875  0.7
0.11875  0.28125  0.72
0.11875  0.29375  0.69
0.11875  0.30625  0.64
0.11875  0.31875  0.72
0.11875  0.33125  0.62
0.11875  0.34375  0.58
0.11875  0.35625  0.63
0.11875  0.36875  0.53
0.11875  0.38125  0.53
0.11875  0.39375  0.52
0.11875  0.40625  0.59
0.11875  0.41875  0.47
0.11875  0.43125  0.51
0.11875  0.44375  0.45
0.11875  0.45625  0.43
0.11875  0.46875  0.36
0.11875  0.48125  0.39
0.11875  0.49375  0.38
0.12625  0.25625  0.7
0.12625  0.26875  0.69
0.12625  0.28125  0.68
0.12625  0.29375  0.64
0.12625  0.30625  0.65
0.12625  0.31875  0.65
0.12625  0.33125  0.6
0.12625  0.34375  0.68
0.12625  0.35625  0.55
0.12625  0.36875  0.58
0.12625  0.38125  0.57
0.12625  0.39375  0.49
0.12625  0.40625  0.55
0.12625  0.41875  0.49
0.12625  0.43125  0.49
0.12625  0.44375  0.45
0.12625  0.45625  0.51
0.12625  0.46875  0.48
0.12625  0.48125  0.42
0.12625  0.49375  0.4
0.13375  0.26875  0.57
0.13375  0.28125  0.65
0.13375  0.29375  0.67
0.13375  0.30625  0.69
0.13375  0.31875  0.6
0.13375  0.33125  0.6
0.13375  0.34375  0.64
0.13375  0.35625  0.6
0.13375  0.36875  0.55
0.13375  0.38125  0.53
0.13375  0.39375  0.61
0.13375  0.40625  0.55
0.13375  0.41875  0.45
0.13375  0.43125  0.49
0.13375  0.44375  0.47
0.13375  0.45625  0.39
0.13375  0.46875  0.46
0.13375  0.48125  0.34
0.13375  0.49375  0.35
0.14125  0.29375  0.69
0.14125  0.30625  0.57
0.14125  0.31875  0.57
0.14125  0.33125  0.61
0.14125  0.34375  0.62
0.14125  0.35625  0.57
0.14125  0.36875  0.54
0.14125  0.38125  0.57
0.14125  0.39375  0.53
0.14125  0.40625  0.46
0.14125  0.41875  0.42
0.14125  0.43125  0.51
0.14125  0.44375  0.43
0.14125  0.45625  0.36
0.14125  0.46875  0.44
0.14125  0.48125  0.41
0.14125  0.49375  0.41
0.14875  0.30625  0.53
0.14875  0.31875  0.54
0.14875  0.33125  0.53
0.14875  0.34375  0.53
0.14875  0.35625  0.52
0.14875  0.36875  0.47
0.14875  0.38125  0.56
0.14875  0.39375  0.44
0.14875  0.40625  0.51
0.14875  0.41875  0.45
0.14875  0.43125  0.42
0.14875  0.44375  0.41
0.14875  0.45625  0.4
0.14875  0.46875  0.34
0.14875  0.48125  0.36
0.14875  0.49375  0.36
0.15625  0.31875  0.54
0.15625  0.33125  0.49
0.15625  0.34375  0.48
0.15625  0.35625  0.5
0.15625  0.36875  0.48
0.15625  0.38125  0.45
0.15625  0.39375  0.39
0.15625  0.40625  0.37
0.15625  0.41875  0.45
0.15625  0.43125  0.41
0.15625  0.44375  0.42
0.15625  0.45625  0.42
0.15625  0.46875  0.41
0.15625  0.48125  0.37
0.15625  0.49375  0.36
0.16375  0.33125  0.53
0.16375  0.34375  0.45
0.16375  0.35625  0.47
0.16375  0.36875  0.42
0.16375  0.38125  0.43
0.16375  0.39375  0.46
0.16375  0.40625  0.49
0.16375  0.41875  0.31
0.16375  0.43125  0.41
0.16375  0.44375  0.39
0.16375  0.45625  0.38
0.16375  0.46875  0.33
0.16375  0.48125  0.33
0.16375  0.49375  0.26
0.17125  0.34375  0.46
0.17125  0.35625  0.49
0.17125  0.36875  0.41
0.17125  0.38125  0.44
0.17125  0.39375  0.41
0.17125  0.40625  0.37
0.17125  0.41875  0.37
0.17125  0.43125  0.44
0.17125  0.44375  0.4
0.17125  0.45625  0.35
0.17125  0.46875  0.27
0.17125  0.48125  0.27
0.17125  0.49375  0.3
0.17875  0.36875  0.46
0.17875  0.38125  0.27
0.17875  0.39375  0.33
0.17875  0.40625  0.41
0.17875  0.41875  0.37
0.17875  0.43125  0.4
0.17875  0.44375  0.43
0.17875  0.45625  0.36
0.17875  0.46875  0.31
0.17875  0.48125  0.36
0.17875  0.49375  0.24
0.18625  0.38125  0.39
0.18625  0.39375  0.37
0.18625  0.40625  0.34
0.18625  0.41875  0.37
0.18625  0.43125  0.36
0.18625  0.44375  0.32
0.18625  0.45625  0.3
0.18625  0.46875  0.36
0.18625  0.48125  0.28
0.18625  0.49375  0.29
0.19375  0.39375  0.33
0.19375  0.40625  0.32
0.19375  0.41875  0.31
0.19375  0.43125  0.33
0.19375  0.44375  0.39
0.19375  0.45625  0.3
0.19375  0.46875  0.3
0.19375  0.48125  0.24
0.19375  0.49375  0.25
0.20125  0.40625  0.33
0.20125  0.41875  0.33
0.20125  0.43125  0.31
0.20125  0.44375  0.3
0.20125  0.45625  0.3
0.20125  0.46875  0.25
0.20125  0.48125  0.29
0.20125  0.49375  0.28
0.20875  0.41875  0.32
0.20875  0.43125  0.33
0.20875  0.44375  0.32
0.20875  0.45625  0.28
0.20875  0.46875  0.24
0.20875  0.48125  0.25
0.20875  0.49375  0.23
0.21625  0.44375  0.23
0.21625  0.45625  0.19
0.21625  0.46875  0.23
0.21625  0.48125  0.27
0.21625  0.49375  0.27
0.22375  0.45625  0.23
0.22375  0.46875  0.26
0.22375  0.48125  0.27
0.22375  0.49375  0.21
0.23125  0.46875  0.16
0.23125  0.48125  0.26
0.23125  0.49375  0.23
0.23875  0.48125  0.19
0.23875  0.49375  0.16
0.24625  0.49375  0.16


==> q2_2_to_3.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 2.00 < q2 < 3.00 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.1422216875  0.285  0.01
-0.1422216875  0.305  0.01
-0.1422216875  0.315  0.01
-0.1333328125  0.275  0.01
-0.1333328125  0.355  0.01
-0.1333328125  0.395  0.01
-0.1244439375  0.265  0.01
-0.1244439375  0.275  0.01
-0.1244439375  0.335  0.01
-0.1244439375  0.345  0.01
-0.1244439375  0.375  0.01
-0.1244439375  0.395  0.01
-0.1155550625  0.235  0.01
-0.1155550625  0.245  0.01
-0.1155550625  0.255  0.01
-0.1155550625  0.265  0.01
-0.1155550625  0.275  0.01
-0.1155550625  0.295  0.03
-0.1155550625  0.305  0.01
-0.1155550625  0.315  0.01
-0.1155550625  0.355  0.01
-0.1155550625  0.365  0.01
-0.1155550625  0.375  0.01
-0.1155550625  0.395  0.01
-0.1066661875  0.225  0.01
-0.1066661875  0.235  0.01
-0.1066661875  0.245  0.01
-0.1066661875  0.265  0.01
-0.1066661875  0.275  0.01
-0.1066661875  0.285  0.01
-0.1066661875  0.305  0.01
-0.1066661875  0.315  0.01
-0.1066661875  0.325  0.01
-0.1066661875  0.335  0.01
-0.1066661875  0.345  0.01
-0.1066661875  0.355  0.02
-0.1066661875  0.365  0.01
-0.1066661875  0.375  0.01
-0.1066661875  0.395  0.01
-0.0977773125  0.205  0.01
-0.0977773125  0.215  0.03
-0.0977773125  0.225  0.01
-0.0977773125  0.235  0.01
-0.0977773125  0.245  0.01
-0.0977773125  0.255  0.01
-0.0977773125  0.265  0.01
-0.0977773125  0.275  0.01
-0.0977773125  0.285  0.01
-0.0977773125  0.295  0.03
-0.0977773125  0.305  0.03
-0.0977773125  0.315  0.04
-0.0977773125  0.325  0.02
-0.0977773125  0.345  0.01
-0.0977773125  0.355  0.01
-0.0977773125  0.365  0.02
-0.0977773125  0.385  0.02
-0.0977773125  0.395  0.01
-0.0888884375  0.185  0.05
-0.0888884375  0.195  0.03
-0.0888884375  0.205  0.03
-0.0888884375  0.215  0.01
-0.0888884375  0.225  0.01
-0.0888884375  0.235  0.03
-0.0888884375  0.245  0.03
-0.0888884375  0.255  0.04
-0.0888884375  0.265  0.05
-0.0888884375  0.275  0.01
-0.0888884375  0.285  0.02
-0.0888884375  0.295  0.01
-0.0888884375  0.305  0.02
-0.0888884375  0.315  0.02
-0.0888884375  0.325  0.03
-0.0888884375  0.335  0.03
-0.0888884375  0.345  0.01
-0.0888884375  0.355  0.03
-0.0888884375  0.365  0.02
-0.0888884375  0.375  0.05
-0.0888884375  0.385  0.03
-0.0888884375  0.395  0.01
-0.0799995625  0.165  0.01
-0.0799995625  0.175  0.02
-0.0799995625  0.185  0.04
-0.0799995625  0.195  0.02
-0.0799995625  0.205  0.02
-0.0799995625  0.215  0.03
-0.0799995625  0.225  0.06
-0.0799995625  0.235  0.05
-0.0799995625  0.245  0.04
-0.0799995625  0.255  0.02
-0.0799995625  0.265  0.03
-0.0799995625  0.275  0.02
-0.0799995625  0.285  0.08
-0.0799995625  0.295  0.03
-0.0799995625  0.305  0.03
-0.0799995625  0.315  0.03
-0.0799995625  0.325  0.06
-0.0799995625  0.335  0.05
-0.0799995625  0.345  0.03
-0.0799995625  0.355  0.04
-0.0799995625  0.365  0.02
-0.0799995625  0.375  0.06
-0.0799995625  0.385  0.04
-0.0799995625  0.395  0.04
-0.0711106875  0.145  0.04
-0.0711106875  0.155  0.04
-0.0711106875  0.165  0.06
-0.0711106875  0.175  0.05
-0.0711106875  0.185  0.06
-0.0711106875  0.195  0.04
-0.0711106875  0.205  0.09
-0.0711106875  0.215  0.1
-0.0711106875  0.225  0.07
-0.0711106875  0.235  0.06
-0.0711106875  0.245  0.08
-0.0711106875  0.255  0.04
-0.0711106875  0.265  0.06
-0.0711106875  0.275  0.05
-0.0711106875  0.285  0.04
-0.0711106875  0.295  0.04
-0.0711106875  0.305  0.08
-0.0711106875  0.315  0.06
-0.0711106875  0.325  0.03
-0.0711106875  0.335  0.05
-0.0711106875  0.345  0.04
-0.0711106875  0.355  0.04
-0.0711106875  0.365  0.04
-0.0711106875  0.375  0.04
-0.0711106875  0.385  0.04
-0.0711106875  0.395  0.04
-0.0622218125  0.125  0.06
-0.0622218125  0.135  0.09
-0.0622218125  0.145  0.1
-0.0622218125  0.155  0.04
-0.0622218125  0.165  0.06
-0.0622218125  0.175  0.05
-0.0622218125  0.185  0.08
-0.0622218125  0.195  0.13
-0.0622218125  0.205  0.07
-0.0622218125  0.215  0.04
-0.0622218125  0.225  0.08
-0.0622218125  0.235  0.05
-0.0622218125  0.245  0.08
-0.0622218125  0.255  0.08
-0.0622218125  0.265  0.06
-0.0622218125  0.275  0.1
-0.0622218125  0.285  0.08
-0.0622218125  0.295  0.07
-0.0622218125  0.305  0.06
-0.0622218125  0.315  0.06
-0.0622218125  0.325  0.09
-0.0622218125  0.335  0.08
-0.0622218125  0.345  0.06
-0.0622218125  0.355  0.03
-0.0622218125  0.365  0.07
-0.0622218125  0.375  0.04
-0.0622218125  0.385  0.03
-0.0622218125  0.395  0.03
-0.0533329375  0.115  0.04
-0.0533329375  0.125  0.07
-0.0533329375  0.135  0.1
-0.0533329375  0.145  0.09
-0.0533329375  0.155  0.07
-0.0533329375  0.165  0.08
-0.0533329375  0.175  0.1
-0.0533329375  0.185  0.09
-0.0533329375  0.195  0.08
-0.0533329375  0.205  0.15
-0.0533329375  0.215  0.13
-0.0533329375  0.225  0.14
-0.0533329375  0.235  0.11
-0.0533329375  0.245  0.12
-0.0533329375  0.255  0.12
-0.0533329375  0.265  0.16
-0.0533329375  0.275  0.1
-0.0533329375  0.285  0.1
-0.0533329375  0.295  0.1
-0.0533329375  0.305  0.12
-0.0533329375  0.315  0.08
-0.0533329375  0.325  0.08
-0.0533329375  0.335  0.1
-0.0533329375  0.345  0.1
-0.0533329375  0.355  0.06
-0.0533329375  0.365  0.06
-0.0533329375  0.375  0.06
-0.0533329375  0.385  0.1
-0.0533329375  0.395  0.08
-0.0444440625  0.095  0.06
-0.0444440625  0.105  0.08
-0.0444440625  0.115  0.11
-0.0444440625  0.125  0.13
-0.0444440625  0.135  0.09
-0.0444440625  0.145  0.16
-0.0444440625  0.155  0.14
-0.0444440625  0.165  0.18
-0.0444440625  0.175  0.18
-0.0444440625  0.185  0.1
-0.0444440625  0.195  0.17
-0.0444440625  0.205  0.22
-0.0444440625  0.215  0.16
-0.0444440625  0.225  0.16
-0.0444440625  0.235  0.17
-0.0444440625  0.245  0.16
-0.0444440625  0.255  0.19
-0.0444440625  0.265  0.15
-0.0444440625  0.275  0.13
-0.0444440625  0.285  0.18
-0.0444440625  0.295  0.17
-0.0444440625  0.305  0.15
-0.0444440625  0.315  0.13
-0.0444440625  0.325  0.15
-0.0444440625  0.335  0.12
-0.0444440625  0.345  0.16
-0.0444440625  0.355  0.07
-0.0444440625  0.365  0.1
-0.0444440625  0.375  0.12
-0.0444440625  0.385  0.11
-0.0444440625  0.395  0.1
-0.0355551875  0.075  0.09
-0.0355551875  0.085  0.13
-0.0355551875  0.095  0.1
-0.0355551875  0.105  0.22
-0.0355551875  0.115  0.14
-0.0355551875  0.125  0.15
-0.0355551875  0.135  0.16
-0.0355551875  0.145  0.21
-0.0355551875  0.155  0.16
-0.0355551875  0.165  0.21
-0.0355551875  0.175  0.2
-0.0355551875  0.185  0.17
-0.0355551875  0.195  0.31
-0.0355551875  0.205  0.19
-0.0355551875  0.215  0.26
-0.0355551875  0.225  0.26
-0.0355551875  0.235  0.24
-0.0355551875  0.245  0.19
-0.0355551875  0.255  0.21
-0.0355551875  0.265  0.22
-0.0355551875  0.275  0.24
-0.0355551875  0.285  0.15
-0.0355551875  0.295  0.31
-0.0355551875  0.305  0.18
-0.0355551875  0.315  0.25
-0.0355551875  0.325  0.21
-0.0355551875  0.335  0.17
-0.0355551875  0.345  0.21
-0.0355551875  0.355  0.13
-0.0355551875  0.365  0.16
-0.0355551875  0.375  0.11
-0.0355551875  0.385  0.13
-0.0355551875  0.395  0.12
-0.0266663125  0.055  0.1
-0.0266663125  0.065  0.19
-0.0266663125  0.075  0.15
-0.0266663125  0.085  0.16
-0.0266663125  0.095  0.19
-0.0266663125  0.105  0.2
-0.0266663125  0.115  0.25
-0.0266663125  0.125  0.26
-0.0266663125  0.135  0.24
-0.0266663125  0.145  0.3
-0.0266663125  0.155  0.33
-0.0266663125  0.165  0.31
-0.0266663125  0.175  0.3
-0.0266663125  0.185  0.32
-0.0266663125  0.195  0.25
-0.0266663125  0.205  0.27
-0.0266663125  0.215  0.28
-0.0266663125  0.225  0.33
-0.0266663125  0.235  0.31
-0.0266663125  0.245  0.35
-0.0266663125  0.255  0.28
-0.0266663125  0.265  0.35
-0.0266663125  0.275  0.29
-0.0266663125  0.285  0.23
-0.0266663125  0.295  0.26
-0.0266663125  0.305  0.24
-0.0266663125  0.315  0.28
-0.0266663125  0.325  0.22
-0.0266663125  0.335  0.25
-0.0266663125  0.345  0.14
-0.0266663125  0.355  0.15
-0.0266663125  0.365  0.15
-0.0266663125  0.375  0.17
-0.0266663125  0.385  0.16
-0.0266663125  0.395  0.21
-0.0177774375  0.045  0.19
-0.0177774375  0.055  0.13
-0.0177774375  0.065  0.16
-0.0177774375  0.075  0.19
-0.0177774375  0.085  0.21
-0.0177774375  0.095  0.24
-0.0177774375  0.105  0.35
-0.0177774375  0.115  0.28
-0.0177774375  0.125  0.28
-0.0177774375  0.135  0.37
-0.0177774375  0.145  0.37
-0.0177774375  0.155  0.38
-0.0177774375  0.165  0.35
-0.0177774375  0.175  0.42
-0.0177774375  0.185  0.43
-0.0177774375  0.195  0.41
-0.0177774375  0.205  0.4
-0.0177774375  0.215  0.41
-0.0177774375  0.225  0.33
-0.0177774375  0.235  0.4
-0.0177774375  0.245  0.35
-0.0177774375  0.255  0.37
-0.0177774375  0.265  0.39
-0.0177774375  0.275  0.36
-0.0177774375  0.285  0.35
-0.0177774375  0.295  0.23
-0.0177774375  0.305  0.31
-0.0177774375  0.315  0.28
-0.0177774375  0.325  0.34
-0.0177774375  0.335  0.24
-0.0177774375  0.345  0.22
-0.0177774375  0.355  0.27
-0.0177774375  0.365  0.22
-0.0177774375  0.375  0.24
-0.0177774375  0.385  0.21
-0.0177774375  0.395  0.22
-0.0088885625  0.025  0.08
-0.0088885625  0.035  0.19
-0.0088885625  0.045  0.24
-0.0088885625  0.055  0.21
-0.0088885625  0.065  0.25
-0.0088885625  0.075  0.28
-0.0088885625  0.085  0.24
-0.0088885625  0.095  0.37
-0.0088885625  0.105  0.44
-0.0088885625  0.115  0.44
-0.0088885625  0.125  0.39
-0.0088885625  0.135  0.42
-0.0088885625  0.145  0.47
-0.0088885625  0.155  0.53
-0.0088885625  0.165  0.56
-0.0088885625  0.175  0.53
-0.0088885625  0.185  0.53
-0.0088885625  0.195  0.51
-0.0088885625  0.205  0.48
-0.0088885625  0.215  0.47
-0.0088885625  0.225  0.52
-0.0088885625  0.235  0.53
-0.0088885625  0.245  0.44
-0.0088885625  0.255  0.48
-0.0088885625  0.265  0.47
-0.0088885625  0.275  0.4
-0.0088885625  0.285  0.48
-0.0088885625  0.295  0.37
-0.0088885625  0.305  0.38
-0.0088885625  0.315  0.29
-0.0088885625  0.325  0.35
-0.0088885625  0.335  0.33
-0.0088885625  0.345  0.26
-0.0088885625  0.355  0.28
-0.0088885625  0.365  0.27
-0.0088885625  0.375  0.22
-0.0088885625  0.385  0.25
-0.0088885625  0.395  0.21
3.12500000007e-07  0.005  0.19
3.12500000007e-07  0.015  0.22
3.12500000007e-07  0.025  0.23
3.12500000007e-07  0.035  0.24
3.12500000007e-07  0.045  0.24
3.12500000007e-07  0.055  0.26
3.12500000007e-07  0.065  0.37
3.12500000007e-07  0.075  0.41
3.12500000007e-07  0.085  0.53
3.12500000007e-07  0.095  0.53
3.12500000007e-07  0.105  0.57
3.12500000007e-07  0.115  0.54
3.12500000007e-07  0.125  0.6
3.12500000007e-07  0.135  0.56
3.12500000007e-07  0.145  0.56
3.12500000007e-07  0.155  0.63
3.12500000007e-07  0.165  0.65
3.12500000007e-07  0.175  0.54
3.12500000007e-07  0.185  0.63
3.12500000007e-07  0.195  0.53
3.12500000007e-07  0.205  0.5
3.12500000007e-07  0.215  0.53
3.12500000007e-07  0.225  0.58
3.12500000007e-07  0.235  0.64
3.12500000007e-07  0.245  0.47
3.12500000007e-07  0.255  0.51
3.12500000007e-07  0.265  0.47
3.12500000007e-07  0.275  0.42
3.12500000007e-07  0.285  0.48
3.12500000007e-07  0.295  0.49
3.12500000007e-07  0.305  0.37
3.12500000007e-07  0.315  0.42
3.12500000007e-07  0.325  0.42
3.12500000007e-07  0.335  0.34
3.12500000007e-07  0.345  0.35
3.12500000007e-07  0.355  0.4
3.12500000007e-07  0.365  0.4
3.12500000007e-07  0.375  0.24
3.12500000007e-07  0.385  0.23
3.12500000007e-07  0.395  0.22
0.0088891875  0.025  0.27
0.0088891875  0.035  0.28
0.0088891875  0.045  0.41
0.0088891875  0.055  0.38
0.0088891875  0.065  0.47
0.0088891875  0.075  0.51
0.0088891875  0.085  0.46
0.0088891875  0.095  0.53
0.0088891875  0.105  0.61
0.0088891875  0.115  0.59
0.0088891875  0.125  0.69
0.0088891875  0.135  0.66
0.0088891875  0.145  0.74
0.0088891875  0.155  0.65
0.0088891875  0.165  0.67
0.0088891875  0.175  0.76
0.0088891875  0.185  0.7
0.0088891875  0.195  0.68
0.0088891875  0.205  0.67
0.0088891875  0.215  0.68
0.0088891875  0.225  0.65
0.0088891875  0.235  0.63
0.0088891875  0.245  0.58
0.0088891875  0.255  0.65
0.0088891875  0.265  0.52
0.0088891875  0.275  0.55
0.0088891875  0.285  0.52
0.0088891875  0.295  0.54
0.0088891875  0.305  0.53
0.0088891875  0.315  0.37
0.0088891875  0.325  0.46
0.0088891875  0.335  0.4
0.0088891875  0.345  0.36
0.0088891875  0.355  0.35
0.0088891875  0.365  0.36
0.0088891875  0.375  0.29
0.0088891875  0.385  0.32
0.0088891875  0.395  0.28
0.0177780625  0.045  0.35
0.0177780625  0.055  0.41
0.0177780625  0.065  0.49
0.0177780625  0.075  0.65
0.0177780625  0.085  0.59
0.0177780625  0.095  0.68
0.0177780625  0.105  0.7
0.0177780625  0.115  0.72
0.0177780625  0.125  0.74
0.0177780625  0.135  0.74
0.0177780625  0.145  0.78
0.0177780625  0.155  0.8
0.0177780625  0.165  0.71
0.0177780625  0.175  0.82
0.0177780625  0.185  0.78
0.0177780625  0.195  0.72
0.0177780625  0.205  0.77
0.0177780625  0.215  0.79
0.0177780625  0.225  0.75
0.0177780625  0.235  0.67
0.0177780625  0.245  0.76
0.0177780625  0.255  0.63
0.0177780625  0.265  0.63
0.0177780625  0.275  0.57
0.0177780625  0.285  0.64
0.0177780625  0.295  0.66
0.0177780625  0.305  0.55
0.0177780625  0.315  0.49
0.0177780625  0.325  0.47
0.0177780625  0.335  0.48
0.0177780625  0.345  0.36
0.0177780625  0.355  0.39
0.0177780625  0.365  0.32
0.0177780625  0.375  0.38
0.0177780625  0.385  0.33
0.0177780625  0.395  0.3
0.0266669375  0.055  0.56
0.0266669375  0.065  0.53
0.0266669375  0.075  0.67
0.0266669375  0.085  0.79
0.0266669375  0.095  0.76
0.0266669375  0.105  0.75
0.0266669375  0.115  0.8
0.0266669375  0.125  0.83
0.0266669375  0.135  0.87
0.0266669375  0.145  0.84
0.0266669375  0.155  0.85
0.0266669375  0.165  0.87
0.0266669375  0.175  0.85
0.0266669375  0.185  0.85
0.0266669375  0.195  0.83
0.0266669375  0.205  0.84
0.0266669375  0.215  0.83
0.0266669375  0.225  0.73
0.0266669375  0.235  0.78
0.0266669375  0.245  0.74
0.0266669375  0.255  0.8
0.0266669375  0.265  0.71
0.0266669375  0.275  0.63
0.0266669375  0.285  0.72
0.0266669375  0.295  0.58
0.0266669375  0.305  0.58
0.0266669375  0.315  0.6
0.0266669375  0.325  0.51
0.0266669375  0.335  0.51
0.0266669375  0.345  0.42
0.0266669375  0.355  0.47
0.0266669375  0.365  0.42
0.0266669375  0.375  0.32
0.0266669375  0.385  0.34
0.0266669375  0.395  0.35
0.0355558125  0.075  0.69
0.0355558125  0.085  0.68
0.0355558125  0.095  0.81
0.0355558125  0.105  0.9
0.0355558125  0.115  0.9
0.0355558125  0.125  0.88
0.0355558125  0.135  0.85
0.0355558125  0.145  0.92
0.0355558125  0.155  0.94
0.0355558125  0.165  0.92
0.0355558125  0.175  0.93
0.0355558125  0.185  0.9
0.0355558125  0.195  0.9
0.0355558125  0.205  0.87
0.0355558125  0.215  0.88
0.0355558125  0.225  0.83
0.0355558125  0.235  0.86
0.0355558125  0.245  0.77
0.0355558125  0.255  0.83
0.0355558125  0.265  0.7
0.0355558125  0.275  0.78
0.0355558125  0.285  0.65
0.0355558125  0.295  0.65
0.0355558125  0.305  0.68
0.0355558125  0.315  0.54
0.0355558125  0.325  0.53
0.0355558125  0.335  0.58
0.0355558125  0.345  0.54
0.0355558125  0.355  0.43
0.0355558125  0.365  0.51
0.0355558125  0.375  0.44
0.0355558125  0.385  0.35
0.0355558125  0.395  0.42
0.0444446875  0.095  0.8
0.0444446875  0.105  0.86
0.0444446875  0.115  0.9
0.0444446875  0.125  0.97
0.0444446875  0.135  0.96
0.0444446875  0.145  0.96
0.0444446875  0.155  0.97
0.0444446875  0.165  0.94
0.0444446875  0.175  0.95
0.0444446875  0.185  0.97
0.0444446875  0.195  0.95
0.0444446875  0.205  0.94
0.0444446875  0.215  0.96
0.0444446875  0.225  0.93
0.0444446875  0.235  0.87
0.0444446875  0.245  0.86
0.0444446875  0.255  0.86
0.0444446875  0.265  0.85
0.0444446875  0.275  0.78
0.0444446875  0.285  0.78
0.0444446875  0.295  0.67
0.0444446875  0.305  0.66
0.0444446875  0.315  0.65
0.0444446875  0.325  0.64
0.0444446875  0.335  0.58
0.0444446875  0.345  0.57
0.0444446875  0.355  0.55
0.0444446875  0.365  0.43
0.0444446875  0.375  0.49
0.0444446875  0.385  0.43
0.0444446875  0.395  0.44
0.0533335625  0.115  0.91
0.0533335625  0.125  0.96
0.0533335625  0.135  0.96
0.0533335625  0.145  0.99
0.0533335625  0.155  0.99
0.0533335625  0.165  1.0
0.0533335625  0.175  0.99
0.0533335625  0.185  0.97
0.0533335625  0.195  0.96
0.0533335625  0.205  0.94
0.0533335625  0.215  0.96
0.0533335625  0.225  0.94
0.0533335625  0.235  0.87
0.0533335625  0.245  0.83
0.0533335625  0.255  0.83
0.0533335625  0.265  0.85
0.0533335625  0.275  0.75
0.0533335625  0.285  0.74
0.0533335625  0.295  0.76
0.0533335625  0.305  0.64
0.0533335625  0.315  0.66
0.0533335625  0.325  0.59
0.0533335625  0.335  0.58
0.0533335625  0.345  0.57
0.0533335625  0.355  0.47
0.0533335625  0.365  0.5
0.0533335625  0.375  0.47
0.0533335625  0.385  0.46
0.0533335625  0.395  0.35
0.0622224375  0.125  0.91
0.0622224375  0.135  0.99
0.0622224375  0.145  1.0
0.0622224375  0.155  0.99
0.0622224375  0.165  1.0
0.0622224375  0.175  0.99
0.0622224375  0.185  0.98
0.0622224375  0.195  0.98
0.0622224375  0.205  0.98
0.0622224375  0.215  0.97
0.0622224375  0.225  0.89
0.0622224375  0.235  0.9
0.0622224375  0.245  0.85
0.0622224375  0.255  0.85
0.0622224375  0.265  0.82
0.0622224375  0.275  0.79
0.0622224375  0.285  0.76
0.0622224375  0.295  0.74
0.0622224375  0.305  0.71
0.0622224375  0.315  0.6
0.0622224375  0.325  0.53
0.0622224375  0.335  0.59
0.0622224375  0.345  0.6
0.0622224375  0.355  0.56
0.0622224375  0.365  0.53
0.0622224375  0.375  0.51
0.0622224375  0.385  0.45
0.0622224375  0.395  0.4
0.0711113125  0.145  0.91
0.0711113125  0.155  0.95
0.0711113125  0.165  0.99
0.0711113125  0.175  0.97
0.0711113125  0.185  0.96
0.0711113125  0.195  0.97
0.0711113125  0.205  0.94
0.0711113125  0.215  0.93
0.0711113125  0.225  0.9
0.0711113125  0.235  0.89
0.0711113125  0.245  0.87
0.0711113125  0.255  0.87
0.0711113125  0.265  0.84
0.0711113125  0.275  0.77
0.0711113125  0.285  0.73
0.0711113125  0.295  0.71
0.0711113125  0.305  0.69
0.0711113125  0.315  0.67
0.0711113125  0.325  0.63
0.0711113125  0.335  0.63
0.0711113125  0.345  0.51
0.0711113125  0.355  0.51
0.0711113125  0.365  0.46
0.0711113125  0.375  0.45
0.0711113125  0.385  0.48
0.0711113125  0.395  0.38
0.0800001875  0.165  0.86
0.0800001875  0.175  0.9
0.0800001875  0.185  0.89
0.0800001875  0.195  0.9
0.0800001875  0.205  0.87
0.0800001875  0.215  0.87
0.0800001875  0.225  0.87
0.0800001875  0.235  0.87
0.0800001875  0.245  0.79
0.0800001875  0.255  0.79
0.0800001875  0.265  0.79
0.0800001875  0.275  0.68
0.0800001875  0.285  0.69
0.0800001875  0.295  0.63
0.0800001875  0.305  0.6
0.0800001875  0.315  0.52
0.0800001875  0.325  0.63
0.0800001875  0.335  0.56
0.0800001875  0.345  0.45
0.0800001875  0.355  0.55
0.0800001875  0.365  0.46
0.0800001875  0.375  0.42
0.0800001875  0.385  0.39
0.0800001875  0.395  0.31
0.0888890625  0.185  0.78
0.0888890625  0.195  0.83
0.0888890625  0.205  0.76
0.0888890625  0.215  0.8
0.0888890625  0.225  0.81
0.0888890625  0.235  0.83
0.0888890625  0.245  0.77
0.0888890625  0.255  0.73
0.0888890625  0.265  0.71
0.0888890625  0.275  0.67
0.0888890625  0.285  0.65
0.0888890625  0.295  0.6
0.0888890625  0.305  0.62
0.0888890625  0.315  0.61
0.0888890625  0.325  0.47
0.0888890625  0.335  0.55
0.0888890625  0.345  0.49
0.0888890625  0.355  0.43
0.0888890625  0.365  0.42
0.0888890625  0.375  0.42
0.0888890625  0.385  0.38
0.0888890625  0.395  0.29
0.0977779375  0.205  0.72
0.0977779375  0.215  0.63
0.0977779375  0.225  0.67
0.0977779375  0.235  0.65
0.0977779375  0.245  0.72
0.0977779375  0.255  0.7
0.0977779375  0.265  0.63
0.0977779375  0.275  0.61
0.0977779375  0.285  0.58
0.0977779375  0.295  0.54
0.0977779375  0.305  0.5
0.0977779375  0.315  0.52
0.0977779375  0.325  0.48
0.0977779375  0.335  0.44
0.0977779375  0.345  0.44
0.0977779375  0.355  0.37
0.0977779375  0.365  0.34
0.0977779375  0.375  0.35
0.0977779375  0.385  0.28
0.0977779375  0.395  0.31
0.1066668125  0.215  0.53
0.1066668125  0.225  0.54
0.1066668125  0.235  0.6
0.1066668125  0.245  0.53
0.1066668125  0.255  0.56
0.1066668125  0.265  0.53
0.1066668125  0.275  0.49
0.1066668125  0.285  0.51
0.1066668125  0.295  0.46
0.1066668125  0.305  0.49
0.1066668125  0.315  0.42
0.1066668125  0.325  0.42
0.1066668125  0.335  0.39
0.1066668125  0.345  0.42
0.1066668125  0.355  0.4
0.1066668125  0.365  0.31
0.1066668125  0.375  0.37
0.1066668125  0.385  0.27
0.1066668125  0.395  0.29
0.1155556875  0.235  0.49
0.1155556875  0.245  0.44
0.1155556875  0.255  0.49
0.1155556875  0.265  0.35
0.1155556875  0.275  0.38
0.1155556875  0.285  0.47
0.1155556875  0.295  0.44
0.1155556875  0.305  0.44
0.1155556875  0.315  0.37
0.1155556875  0.325  0.27
0.1155556875  0.335  0.29
0.1155556875  0.345  0.35
0.1155556875  0.355  0.27
0.1155556875  0.365  0.28
0.1155556875  0.375  0.26
0.1155556875  0.385  0.29
0.1155556875  0.395  0.24
0.1244445625  0.255  0.37
0.1244445625  0.265  0.29
0.1244445625  0.275  0.37
0.1244445625  0.285  0.29
0.1244445625  0.295  0.31
0.1244445625  0.305  0.36
0.1244445625  0.315  0.34
0.1244445625  0.325  0.25
0.1244445625  0.335  0.25
0.1244445625  0.345  0.25
0.1244445625  0.355  0.21
0.1244445625  0.365  0.25
0.1244445625  0.375  0.24
0.1244445625  0.385  0.19
0.1244445625  0.395  0.17
0.1333334375  0.275  0.23
0.1333334375  0.285  0.26
0.1333334375  0.295  0.3
0.1333334375  0.305  0.27
0.1333334375  0.315  0.28
0.1333334375  0.325  0.24
0.1333334375  0.335  0.21
0.1333334375  0.345  0.27
0.1333334375  0.355  0.17
0.1333334375  0.365  0.24
0.1333334375  0.375  0.28
0.1333334375  0.385  0.13
0.1333334375  0.395  0.21
0.1422223125  0.285  0.22
0.1422223125  0.295  0.21
0.1422223125  0.305  0.22
0.1422223125  0.315  0.14
0.1422223125  0.325  0.21
0.1422223125  0.335  0.17
0.1422223125  0.345  0.16
0.1422223125  0.355  0.19
0.1422223125  0.365  0.18
0.1422223125  0.375  0.15
0.1422223125  0.385  0.1
0.1422223125  0.395  0.17
0.1511111875  0.305  0.17
0.1511111875  0.315  0.12
0.1511111875  0.325  0.14
0.1511111875  0.335  0.19
0.1511111875  0.345  0.19
0.1511111875  0.355  0.15
0.1511111875  0.365  0.12
0.1511111875  0.375  0.09
0.1511111875  0.385  0.13
0.1511111875  0.395  0.12
0.1600000625  0.325  0.13
0.1600000625  0.335  0.1
0.1600000625  0.345  0.07
0.1600000625  0.355  0.11
0.1600000625  0.365  0.12
0.1600000625  0.375  0.08
0.1600000625  0.385  0.11
0.1600000625  0.395  0.07
0.1688889375  0.345  0.06
0.1688889375  0.355  0.07
0.1688889375  0.365  0.1
0.1688889375  0.375  0.04
0.1688889375  0.385  0.07
0.1688889375  0.395  0.06
0.1777778125  0.365  0.03
0.1777778125  0.375  0.05
0.1777778125  0.385  0.05
0.1777778125  0.395  0.04
0.1866666875  0.375  0.03
0.1866666875  0.385  0.03
0.1866666875  0.395  0.03
0.1955555625  0.395  0.01


==> q2_3_to_4.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 3.00 < q2 < 4.00 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.0975  0.1975  0.01
-0.0925  0.1875  0.01
-0.0925  0.1925  0.02
-0.0925  0.1975  0.01
-0.0875  0.1775  0.05
-0.0875  0.1825  0.03
-0.0875  0.1875  0.04
-0.0875  0.1925  0.03
-0.0875  0.1975  0.02
-0.0825  0.1675  0.08
-0.0825  0.1725  0.04
-0.0825  0.1775  0.02
-0.0825  0.1825  0.05
-0.0825  0.1875  0.01
-0.0825  0.1925  0.05
-0.0825  0.1975  0.04
-0.0775  0.1575  0.05
-0.0775  0.1625  0.09
-0.0775  0.1675  0.04
-0.0775  0.1725  0.05
-0.0775  0.1775  0.03
-0.0775  0.1825  0.03
-0.0775  0.1875  0.04
-0.0775  0.1925  0.03
-0.0775  0.1975  0.01
-0.0725  0.1475  0.04
-0.0725  0.1525  0.05
-0.0725  0.1575  0.04
-0.0725  0.1625  0.05
-0.0725  0.1675  0.05
-0.0725  0.1725  0.01
-0.0725  0.1775  0.02
-0.0725  0.1825  0.03
-0.0725  0.1875  0.03
-0.0725  0.1925  0.03
-0.0725  0.1975  0.04
-0.0675  0.1375  0.09
-0.0675  0.1425  0.08
-0.0675  0.1475  0.07
-0.0675  0.1525  0.08
-0.0675  0.1575  0.05
-0.0675  0.1625  0.06
-0.0675  0.1675  0.05
-0.0675  0.1725  0.03
-0.0675  0.1775  0.02
-0.0675  0.1825  0.03
-0.0675  0.1875  0.03
-0.0675  0.1925  0.05
-0.0675  0.1975  0.01
-0.0625  0.1275  0.08
-0.0625  0.1325  0.1
-0.0625  0.1375  0.08
-0.0625  0.1425  0.08
-0.0625  0.1475  0.05
-0.0625  0.1525  0.05
-0.0625  0.1575  0.06
-0.0625  0.1625  0.05
-0.0625  0.1675  0.05
-0.0625  0.1725  0.05
-0.0625  0.1775  0.04
-0.0625  0.1825  0.04
-0.0625  0.1875  0.04
-0.0625  0.1925  0.03
-0.0625  0.1975  0.03
-0.0575  0.1175  0.16
-0.0575  0.1225  0.13
-0.0575  0.1275  0.1
-0.0575  0.1325  0.11
-0.0575  0.1375  0.13
-0.0575  0.1425  0.1
-0.0575  0.1475  0.05
-0.0575  0.1525  0.04
-0.0575  0.1575  0.07
-0.0575  0.1625  0.06
-0.0575  0.1675  0.06
-0.0575  0.1725  0.07
-0.0575  0.1775  0.05
-0.0575  0.1825  0.03
-0.0575  0.1875  0.01
-0.0575  0.1925  0.03
-0.0575  0.1975  0.04
-0.0525  0.1075  0.17
-0.0525  0.1125  0.12
-0.0525  0.1175  0.17
-0.0525  0.1225  0.17
-0.0525  0.1275  0.09
-0.0525  0.1325  0.11
-0.0525  0.1375  0.1
-0.0525  0.1425  0.09
-0.0525  0.1475  0.05
-0.0525  0.1525  0.08
-0.0525  0.1575  0.09
-0.0525  0.1625  0.06
-0.0525  0.1675  0.06
-0.0525  0.1725  0.05
-0.0525  0.1775  0.04
-0.0525  0.1825  0.04
-0.0525  0.1875  0.05
-0.0525  0.1925  0.03
-0.0525  0.1975  0.04
-0.0475  0.0975  0.19
-0.0475  0.1025  0.18
-0.0475  0.1075  0.16
-0.0475  0.1125  0.18
-0.0475  0.1175  0.09
-0.0475  0.1225  0.15
-0.0475  0.1275  0.11
-0.0475  0.1325  0.1
-0.0475  0.1375  0.09
-0.0475  0.1425  0.12
-0.0475  0.1475  0.08
-0.0475  0.1525  0.07
-0.0475  0.1575  0.05
-0.0475  0.1625  0.06
-0.0475  0.1675  0.06
-0.0475  0.1725  0.05
-0.0475  0.1775  0.03
-0.0475  0.1825  0.04
-0.0475  0.1875  0.05
-0.0475  0.1925  0.02
-0.0475  0.1975  0.02
-0.0425  0.0875  0.29
-0.0425  0.0925  0.23
-0.0425  0.0975  0.22
-0.0425  0.1025  0.17
-0.0425  0.1075  0.18
-0.0425  0.1125  0.17
-0.0425  0.1175  0.12
-0.0425  0.1225  0.12
-0.0425  0.1275  0.13
-0.0425  0.1325  0.12
-0.0425  0.1375  0.12
-0.0425  0.1425  0.11
-0.0425  0.1475  0.12
-0.0425  0.1525  0.06
-0.0425  0.1575  0.08
-0.0425  0.1625  0.09
-0.0425  0.1675  0.05
-0.0425  0.1725  0.06
-0.0425  0.1775  0.06
-0.0425  0.1825  0.03
-0.0425  0.1875  0.06
-0.0425  0.1925  0.02
-0.0425  0.1975  0.04
-0.0375  0.0775  0.33
-0.0375  0.0825  0.28
-0.0375  0.0875  0.24
-0.0375  0.0925  0.23
-0.0375  0.0975  0.15
-0.0375  0.1025  0.26
-0.0375  0.1075  0.19
-0.0375  0.1125  0.16
-0.0375  0.1175  0.17
-0.0375  0.1225  0.17
-0.0375  0.1275  0.14
-0.0375  0.1325  0.12
-0.0375  0.1375  0.13
-0.0375  0.1425  0.12
-0.0375  0.1475  0.13
-0.0375  0.1525  0.09
-0.0375  0.1575  0.11
-0.0375  0.1625  0.07
-0.0375  0.1675  0.08
-0.0375  0.1725  0.09
-0.0375  0.1775  0.04
-0.0375  0.1825  0.05
-0.0375  0.1875  0.04
-0.0375  0.1925  0.04
-0.0375  0.1975  0.05
-0.0325  0.0675  0.35
-0.0325  0.0725  0.35
-0.0325  0.0775  0.22
-0.0325  0.0825  0.3
-0.0325  0.0875  0.28
-0.0325  0.0925  0.2
-0.0325  0.0975  0.22
-0.0325  0.1025  0.22
-0.0325  0.1075  0.19
-0.0325  0.1125  0.2
-0.0325  0.1175  0.13
-0.0325  0.1225  0.12
-0.0325  0.1275  0.12
-0.0325  0.1325  0.13
-0.0325  0.1375  0.09
-0.0325  0.1425  0.13
-0.0325  0.1475  0.08
-0.0325  0.1525  0.16
-0.0325  0.1575  0.05
-0.0325  0.1625  0.06
-0.0325  0.1675  0.05
-0.0325  0.1725  0.06
-0.0325  0.1775  0.06
-0.0325  0.1825  0.06
-0.0325  0.1875  0.08
-0.0325  0.1925  0.02
-0.0325  0.1975  0.04
-0.0275  0.0575  0.47
-0.0275  0.0625  0.35
-0.0275  0.0675  0.34
-0.0275  0.0725  0.33
-0.0275  0.0775  0.31
-0.0275  0.0825  0.25
-0.0275  0.0875  0.29
-0.0275  0.0925  0.28
-0.0275  0.0975  0.26
-0.0275  0.1025  0.21
-0.0275  0.1075  0.16
-0.0275  0.1125  0.16
-0.0275  0.1175  0.12
-0.0275  0.1225  0.15
-0.0275  0.1275  0.11
-0.0275  0.1325  0.13
-0.0275  0.1375  0.14
-0.0275  0.1425  0.13
-0.0275  0.1475  0.09
-0.0275  0.1525  0.1
-0.0275  0.1575  0.08
-0.0275  0.1625  0.05
-0.0275  0.1675  0.06
-0.0275  0.1725  0.07
-0.0275  0.1775  0.06
-0.0275  0.1825  0.05
-0.0275  0.1875  0.05
-0.0275  0.1925  0.04
-0.0275  0.1975  0.03
-0.0225  0.0475  0.46
-0.0225  0.0525  0.47
-0.0225  0.0575  0.48
-0.0225  0.0625  0.38
-0.0225  0.0675  0.34
-0.0225  0.0725  0.29
-0.0225  0.0775  0.37
-0.0225  0.0825  0.22
-0.0225  0.0875  0.25
-0.0225  0.0925  0.22
-0.0225  0.0975  0.26
-0.0225  0.1025  0.19
-0.0225  0.1075  0.22
-0.0225  0.1125  0.19
-0.0225  0.1175  0.13
-0.0225  0.1225  0.16
-0.0225  0.1275  0.14
-0.0225  0.1325  0.11
-0.0225  0.1375  0.08
-0.0225  0.1425  0.17
-0.0225  0.1475  0.08
-0.0225  0.1525  0.09
-0.0225  0.1575  0.08
-0.0225  0.1625  0.1
-0.0225  0.1675  0.09
-0.0225  0.1725  0.08
-0.0225  0.1775  0.08
-0.0225  0.1825  0.04
-0.0225  0.1875  0.05
-0.0225  0.1925  0.02
-0.0225  0.1975  0.04
-0.0175  0.0375  0.64
-0.0175  0.0425  0.54
-0.0175  0.0475  0.48
-0.0175  0.0525  0.42
-0.0175  0.0575  0.41
-0.0175  0.0625  0.31
-0.0175  0.0675  0.37
-0.0175  0.0725  0.31
-0.0175  0.0775  0.31
-0.0175  0.0825  0.26
-0.0175  0.0875  0.29
-0.0175  0.0925  0.17
-0.0175  0.0975  0.23
-0.0175  0.1025  0.25
-0.0175  0.1075  0.14
-0.0175  0.1125  0.17
-0.0175  0.1175  0.16
-0.0175  0.1225  0.16
-0.0175  0.1275  0.13
-0.0175  0.1325  0.09
-0.0175  0.1375  0.13
-0.0175  0.1425  0.11
-0.0175  0.1475  0.05
-0.0175  0.1525  0.08
-0.0175  0.1575  0.04
-0.0175  0.1625  0.05
-0.0175  0.1675  0.04
-0.0175  0.1725  0.07
-0.0175  0.1775  0.04
-0.0175  0.1825  0.05
-0.0175  0.1875  0.05
-0.0175  0.1925  0.01
-0.0175  0.1975  0.03
-0.0125  0.0275  0.62
-0.0125  0.0325  0.57
-0.0125  0.0375  0.55
-0.0125  0.0425  0.46
-0.0125  0.0475  0.44
-0.0125  0.0525  0.38
-0.0125  0.0575  0.44
-0.0125  0.0625  0.43
-0.0125  0.0675  0.34
-0.0125  0.0725  0.31
-0.0125  0.0775  0.28
-0.0125  0.0825  0.22
-0.0125  0.0875  0.23
-0.0125  0.0925  0.24
-0.0125  0.0975  0.22
-0.0125  0.1025  0.23
-0.0125  0.1075  0.13
-0.0125  0.1125  0.2
-0.0125  0.1175  0.14
-0.0125  0.1225  0.14
-0.0125  0.1275  0.14
-0.0125  0.1325  0.13
-0.0125  0.1375  0.13
-0.0125  0.1425  0.12
-0.0125  0.1475  0.06
-0.0125  0.1525  0.09
-0.0125  0.1575  0.06
-0.0125  0.1625  0.04
-0.0125  0.1675  0.09
-0.0125  0.1725  0.05
-0.0125  0.1775  0.04
-0.0125  0.1825  0.04
-0.0125  0.1875  0.05
-0.0125  0.1925  0.04
-0.0125  0.1975  0.05
-0.0075  0.0175  0.72
-0.0075  0.0225  0.65
-0.0075  0.0275  0.62
-0.0075  0.0325  0.58
-0.0075  0.0375  0.49
-0.0075  0.0425  0.46
-0.0075  0.0475  0.4
-0.0075  0.0525  0.42
-0.0075  0.0575  0.41
-0.0075  0.0625  0.26
-0.0075  0.0675  0.34
-0.0075  0.0725  0.34
-0.0075  0.0775  0.29
-0.0075  0.0825  0.25
-0.0075  0.0875  0.21
-0.0075  0.0925  0.23
-0.0075  0.0975  0.19
-0.0075  0.1025  0.19
-0.0075  0.1075  0.17
-0.0075  0.1125  0.17
-0.0075  0.1175  0.17
-0.0075  0.1225  0.14
-0.0075  0.1275  0.12
-0.0075  0.1325  0.15
-0.0075  0.1375  0.12
-0.0075  0.1425  0.08
-0.0075  0.1475  0.07
-0.0075  0.1525  0.08
-0.0075  0.1575  0.1
-0.0075  0.1625  0.07
-0.0075  0.1675  0.08
-0.0075  0.1725  0.05
-0.0075  0.1775  0.06
-0.0075  0.1825  0.02
-0.0075  0.1875  0.05
-0.0075  0.1925  0.04
-0.0075  0.1975  0.03
-0.0025  0.0075  0.69
-0.0025  0.0125  0.67
-0.0025  0.0175  0.56
-0.0025  0.0225  0.57
-0.0025  0.0275  0.53
-0.0025  0.0325  0.47
-0.0025  0.0375  0.46
-0.0025  0.0425  0.4
-0.0025  0.0475  0.34
-0.0025  0.0525  0.41
-0.0025  0.0575  0.37
-0.0025  0.0625  0.36
-0.0025  0.0675  0.33
-0.0025  0.0725  0.33
-0.0025  0.0775  0.29
-0.0025  0.0825  0.25
-0.0025  0.0875  0.23
-0.0025  0.0925  0.22
-0.0025  0.0975  0.17
-0.0025  0.1025  0.19
-0.0025  0.1075  0.14
-0.0025  0.1125  0.11
-0.0025  0.1175  0.14
-0.0025  0.1225  0.13
-0.0025  0.1275  0.12
-0.0025  0.1325  0.07
-0.0025  0.1375  0.11
-0.0025  0.1425  0.1
-0.0025  0.1475  0.09
-0.0025  0.1525  0.09
-0.0025  0.1575  0.03
-0.0025  0.1625  0.09
-0.0025  0.1675  0.06
-0.0025  0.1725  0.05
-0.0025  0.1775  0.04
-0.0025  0.1825  0.04
-0.0025  0.1875  0.04
-0.0025  0.1925  0.03
-0.0025  0.1975  0.0
0.0025  0.0075  0.56
0.0025  0.0125  0.59
0.0025  0.0175  0.57
0.0025  0.0225  0.54
0.0025  0.0275  0.55
0.0025  0.0325  0.44
0.0025  0.0375  0.45
0.0025  0.0425  0.34
0.0025  0.0475  0.38
0.0025  0.0525  0.37
0.0025  0.0575  0.34
0.0025  0.0625  0.35
0.0025  0.0675  0.29
0.0025  0.0725  0.2
0.0025  0.0775  0.2
0.0025  0.0825  0.22
0.0025  0.0875  0.21
0.0025  0.0925  0.16
0.0025  0.0975  0.22
0.0025  0.1025  0.16
0.0025  0.1075  0.17
0.0025  0.1125  0.14
0.0025  0.1175  0.07
0.0025  0.1225  0.18
0.0025  0.1275  0.1
0.0025  0.1325  0.09
0.0025  0.1375  0.08
0.0025  0.1425  0.11
0.0025  0.1475  0.06
0.0025  0.1525  0.05
0.0025  0.1575  0.08
0.0025  0.1625  0.09
0.0025  0.1675  0.06
0.0025  0.1725  0.03
0.0025  0.1775  0.07
0.0025  0.1825  0.04
0.0025  0.1875  0.02
0.0025  0.1925  0.06
0.0025  0.1975  0.04
0.0075  0.0175  0.44
0.0075  0.0225  0.46
0.0075  0.0275  0.43
0.0075  0.0325  0.37
0.0075  0.0375  0.35
0.0075  0.0425  0.35
0.0075  0.0475  0.33
0.0075  0.0525  0.31
0.0075  0.0575  0.24
0.0075  0.0625  0.31
0.0075  0.0675  0.23
0.0075  0.0725  0.22
0.0075  0.0775  0.22
0.0075  0.0825  0.23
0.0075  0.0875  0.23
0.0075  0.0925  0.19
0.0075  0.0975  0.12
0.0075  0.1025  0.12
0.0075  0.1075  0.17
0.0075  0.1125  0.11
0.0075  0.1175  0.09
0.0075  0.1225  0.13
0.0075  0.1275  0.1
0.0075  0.1325  0.12
0.0075  0.1375  0.07
0.0075  0.1425  0.06
0.0075  0.1475  0.06
0.0075  0.1525  0.09
0.0075  0.1575  0.07
0.0075  0.1625  0.06
0.0075  0.1675  0.05
0.0075  0.1725  0.05
0.0075  0.1775  0.06
0.0075  0.1825  0.05
0.0075  0.1875  0.03
0.0075  0.1925  0.03
0.0075  0.1975  0.03
0.0125  0.0275  0.38
0.0125  0.0325  0.35
0.0125  0.0375  0.32
0.0125  0.0425  0.31
0.0125  0.0475  0.32
0.0125  0.0525  0.27
0.0125  0.0575  0.25
0.0125  0.0625  0.29
0.0125  0.0675  0.23
0.0125  0.0725  0.2
0.0125  0.0775  0.19
0.0125  0.0825  0.22
0.0125  0.0875  0.2
0.0125  0.0925  0.17
0.0125  0.0975  0.15
0.0125  0.1025  0.14
0.0125  0.1075  0.14
0.0125  0.1125  0.13
0.0125  0.1175  0.11
0.0125  0.1225  0.08
0.0125  0.1275  0.09
0.0125  0.1325  0.12
0.0125  0.1375  0.07
0.0125  0.1425  0.09
0.0125  0.1475  0.07
0.0125  0.1525  0.05
0.0125  0.1575  0.05
0.0125  0.1625  0.05
0.0125  0.1675  0.05
0.0125  0.1725  0.02
0.0125  0.1775  0.04
0.0125  0.1825  0.05
0.0125  0.1875  0.05
0.0125  0.1925  0.04
0.0125  0.1975  0.04
0.0175  0.0375  0.29
0.0175  0.0425  0.28
0.0175  0.0475  0.25
0.0175  0.0525  0.28
0.0175  0.0575  0.25
0.0175  0.0625  0.16
0.0175  0.0675  0.24
0.0175  0.0725  0.19
0.0175  0.0775  0.19
0.0175  0.0825  0.16
0.0175  0.0875  0.14
0.0175  0.0925  0.19
0.0175  0.0975  0.14
0.0175  0.1025  0.1
0.0175  0.1075  0.11
0.0175  0.1125  0.1
0.0175  0.1175  0.1
0.0175  0.1225  0.09
0.0175  0.1275  0.07
0.0175  0.1325  0.07
0.0175  0.1375  0.08
0.0175  0.1425  0.09
0.0175  0.1475  0.05
0.0175  0.1525  0.04
0.0175  0.1575  0.08
0.0175  0.1625  0.04
0.0175  0.1675  0.05
0.0175  0.1725  0.05
0.0175  0.1775  0.04
0.0175  0.1825  0.05
0.0175  0.1875  0.05
0.0175  0.1925  0.02
0.0175  0.1975  0.03
0.0225  0.0475  0.27
0.0225  0.0525  0.25
0.0225  0.0575  0.17
0.0225  0.0625  0.19
0.0225  0.0675  0.16
0.0225  0.0725  0.2
0.0225  0.0775  0.21
0.0225  0.0825  0.17
0.0225  0.0875  0.16
0.0225  0.0925  0.14
0.0225  0.0975  0.13
0.0225  0.1025  0.14
0.0225  0.1075  0.1
0.0225  0.1125  0.09
0.0225  0.1175  0.12
0.0225  0.1225  0.12
0.0225  0.1275  0.12
0.0225  0.1325  0.09
0.0225  0.1375  0.06
0.0225  0.1425  0.03
0.0225  0.1475  0.08
0.0225  0.1525  0.08
0.0225  0.1575  0.05
0.0225  0.1625  0.06
0.0225  0.1675  0.05
0.0225  0.1725  0.04
0.0225  0.1775  0.03
0.0225  0.1825  0.03
0.0225  0.1875  0.03
0.0225  0.1925  0.03
0.0225  0.1975  0.03
0.0275  0.0575  0.2
0.0275  0.0625  0.19
0.0275  0.0675  0.19
0.0275  0.0725  0.17
0.0275  0.0775  0.13
0.0275  0.0825  0.13
0.0275  0.0875  0.14
0.0275  0.0925  0.12
0.0275  0.0975  0.13
0.0275  0.1025  0.11
0.0275  0.1075  0.08
0.0275  0.1125  0.09
0.0275  0.1175  0.05
0.0275  0.1225  0.05
0.0275  0.1275  0.09
0.0275  0.1325  0.09
0.0275  0.1375  0.06
0.0275  0.1425  0.08
0.0275  0.1475  0.06
0.0275  0.1525  0.05
0.0275  0.1575  0.08
0.0275  0.1625  0.05
0.0275  0.1675  0.03
0.0275  0.1725  0.06
0.0275  0.1775  0.04
0.0275  0.1825  0.03
0.0275  0.1875  0.03
0.0275  0.1925  0.03
0.0275  0.1975  0.01
0.0325  0.0675  0.16
0.0325  0.0725  0.13
0.0325  0.0775  0.16
0.0325  0.0825  0.17
0.0325  0.0875  0.13
0.0325  0.0925  0.09
0.0325  0.0975  0.09
0.0325  0.1025  0.12
0.0325  0.1075  0.06
0.0325  0.1125  0.09
0.0325  0.1175  0.08
0.0325  0.1225  0.08
0.0325  0.1275  0.06
0.0325  0.1325  0.06
0.0325  0.1375  0.1
0.0325  0.1425  0.05
0.0325  0.1475  0.04
0.0325  0.1525  0.03
0.0325  0.1575  0.05
0.0325  0.1625  0.04
0.0325  0.1675  0.02
0.0325  0.1725  0.04
0.0325  0.1775  0.04
0.0325  0.1825  0.03
0.0325  0.1875  0.01
0.0325  0.1925  0.01
0.0325  0.1975  0.03
0.0375  0.0775  0.11
0.0375  0.0825  0.1
0.0375  0.0875  0.12
0.0375  0.0925  0.09
0.0375  0.0975  0.09
0.0375  0.1025  0.05
0.0375  0.1075  0.09
0.0375  0.1125  0.09
0.0375  0.1175  0.06
0.0375  0.1225  0.08
0.0375  0.1275  0.05
0.0375  0.1325  0.06
0.0375  0.1375  0.05
0.0375  0.1425  0.05
0.0375  0.1475  0.04
0.0375  0.1525  0.03
0.0375  0.1575  0.05
0.0375  0.1625  0.03
0.0375  0.1675  0.05
0.0375  0.1725  0.03
0.0375  0.1775  0.03
0.0375  0.1825  0.02
0.0375  0.1875  0.03
0.0375  0.1925  0.03
0.0375  0.1975  0.0
0.0425  0.0875  0.08
0.0425  0.0925  0.05
0.0425  0.0975  0.1
0.0425  0.1025  0.03
0.0425  0.1075  0.05
0.0425  0.1125  0.09
0.0425  0.1175  0.05
0.0425  0.1225  0.09
0.0425  0.1275  0.03
0.0425  0.1325  0.07
0.0425  0.1375  0.03
0.0425  0.1425  0.05
0.0425  0.1475  0.05
0.0425  0.1525  0.04
0.0425  0.1575  0.03
0.0425  0.1625  0.03
0.0425  0.1675  0.01
0.0425  0.1725  0.05
0.0425  0.1775  0.04
0.0425  0.1825  0.03
0.0425  0.1875  0.01
0.0425  0.1925  0.01
0.0425  0.1975  0.04
0.0475  0.0975  0.1
0.0475  0.1025  0.06
0.0475  0.1075  0.08
0.0475  0.1125  0.05
0.0475  0.1175  0.05
0.0475  0.1225  0.03
0.0475  0.1275  0.08
0.0475  0.1325  0.04
0.0475  0.1375  0.03
0.0475  0.1425  0.03
0.0475  0.1475  0.04
0.0475  0.1525  0.03
0.0475  0.1575  0.05
0.0475  0.1625  0.05
0.0475  0.1675  0.05
0.0475  0.1725  0.04
0.0475  0.1775  0.01
0.0475  0.1825  0.02
0.0475  0.1875  0.01
0.0475  0.1925  0.01
0.0475  0.1975  0.01
0.0525  0.1075  0.09
0.0525  0.1125  0.06
0.0525  0.1175  0.07
0.0525  0.1225  0.05
0.0525  0.1275  0.04
0.0525  0.1325  0.06
0.0525  0.1375  0.02
0.0525  0.1425  0.02
0.0525  0.1475  0.05
0.0525  0.1525  0.03
0.0525  0.1575  0.02
0.0525  0.1625  0.02
0.0525  0.1675  0.01
0.0525  0.1725  0.03
0.0525  0.1775  0.01
0.0525  0.1825  0.0
0.0525  0.1925  0.02
0.0525  0.1975  0.01
0.0575  0.1175  0.05
0.0575  0.1225  0.05
0.0575  0.1275  0.01
0.0575  0.1325  0.05
0.0575  0.1375  0.03
0.0575  0.1425  0.02
0.0575  0.1475  0.05
0.0575  0.1525  0.01
0.0575  0.1575  0.01
0.0575  0.1625  0.02
0.0575  0.1675  0.03
0.0575  0.1725  0.02
0.0575  0.1775  0.01
0.0575  0.1825  0.01
0.0575  0.1875  0.01
0.0575  0.1925  0.03
0.0575  0.1975  0.02
0.0625  0.1275  0.05
0.0625  0.1325  0.03
0.0625  0.1375  0.02
0.0625  0.1425  0.04
0.0625  0.1475  0.01
0.0625  0.1525  0.02
0.0625  0.1575  0.02
0.0625  0.1625  0.02
0.0625  0.1675  0.02
0.0625  0.1725  0.0
0.0625  0.1825  0.01
0.0625  0.1875  0.0
0.0625  0.1925  0.0
0.0625  0.1975  0.03
0.0675  0.1375  0.05
0.0675  0.1425  0.04
0.0675  0.1475  0.04
0.0675  0.1525  0.0
0.0675  0.1575  0.0
0.0675  0.1625  0.0
0.0675  0.1675  0.02
0.0675  0.1775  0.01
0.0675  0.1825  0.01
0.0675  0.1875  0.0
0.0675  0.1925  0.03
0.0675  0.1975  0.02
0.0725  0.1475  0.01
0.0725  0.1525  0.01
0.0725  0.1575  0.01
0.0725  0.1625  0.0
0.0725  0.1725  0.0
0.0725  0.1775  0.01
0.0725  0.1875  0.0
0.0725  0.1925  0.01
0.0725  0.1975  0.01
0.0775  0.1575  0.01
0.0775  0.1625  0.01
0.0775  0.1725  0.02
0.0775  0.1775  0.01
0.0775  0.1825  0.0
0.0775  0.1875  0.01
0.0775  0.1975  0.01
0.0825  0.1675  0.02
0.0825  0.1725  0.0
0.0825  0.1875  0.01
0.0825  0.1975  0.0
0.0875  0.1775  0.01
0.0875  0.1825  0.01
0.0875  0.1875  0.01
0.0875  0.1975  0.01
0.0925  0.1925  0.0


==> q2_4_to_5.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 4.00 < q2 < 5.00 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.117  0.24675  0.0
-0.105  0.21525  0.01
-0.105  0.22575  0.0
-0.105  0.24675  0.0
-0.099  0.20475  0.0
-0.099  0.22575  0.0
-0.099  0.23625  0.0
-0.099  0.25725  0.0
-0.099  0.26775  0.0
-0.099  0.28875  0.0
-0.099  0.35175  0.0
-0.093  0.19425  0.01
-0.093  0.20475  0.01
-0.093  0.21525  0.01
-0.093  0.22575  0.0
-0.093  0.23625  0.0
-0.093  0.26775  0.0
-0.093  0.27825  0.0
-0.093  0.28875  0.0
-0.093  0.30975  0.0
-0.087  0.18375  0.01
-0.087  0.19425  0.0
-0.087  0.20475  0.01
-0.087  0.21525  0.0
-0.087  0.22575  0.0
-0.087  0.23625  0.0
-0.087  0.24675  0.01
-0.087  0.25725  0.01
-0.087  0.26775  0.0
-0.087  0.27825  0.01
-0.087  0.29925  0.0
-0.087  0.32025  0.0
-0.087  0.34125  0.0
-0.081  0.16275  0.0
-0.081  0.17325  0.01
-0.081  0.18375  0.01
-0.081  0.19425  0.01
-0.081  0.20475  0.01
-0.081  0.21525  0.01
-0.081  0.22575  0.01
-0.081  0.23625  0.0
-0.081  0.24675  0.01
-0.081  0.26775  0.01
-0.081  0.27825  0.0
-0.081  0.28875  0.01
-0.081  0.33075  0.0
-0.081  0.34125  0.0
-0.075  0.15225  0.01
-0.075  0.16275  0.02
-0.075  0.17325  0.01
-0.075  0.18375  0.01
-0.075  0.19425  0.01
-0.075  0.20475  0.01
-0.075  0.21525  0.02
-0.075  0.22575  0.0
-0.075  0.23625  0.01
-0.075  0.24675  0.0
-0.075  0.25725  0.01
-0.075  0.26775  0.0
-0.075  0.29925  0.01
-0.075  0.38325  0.0
-0.069  0.14175  0.02
-0.069  0.15225  0.02
-0.069  0.16275  0.02
-0.069  0.17325  0.01
-0.069  0.18375  0.01
-0.069  0.19425  0.01
-0.069  0.20475  0.01
-0.069  0.21525  0.01
-0.069  0.22575  0.0
-0.069  0.23625  0.01
-0.069  0.24675  0.01
-0.069  0.25725  0.0
-0.069  0.26775  0.0
-0.069  0.27825  0.0
-0.069  0.29925  0.02
-0.069  0.30975  0.01
-0.069  0.32025  0.01
-0.069  0.33075  0.01
-0.069  0.35175  0.0
-0.063  0.13125  0.03
-0.063  0.14175  0.02
-0.063  0.15225  0.04
-0.063  0.16275  0.03
-0.063  0.17325  0.02
-0.063  0.18375  0.03
-0.063  0.19425  0.02
-0.063  0.20475  0.01
-0.063  0.21525  0.01
-0.063  0.22575  0.01
-0.063  0.23625  0.01
-0.063  0.25725  0.0
-0.063  0.26775  0.01
-0.063  0.28875  0.0
-0.063  0.29925  0.01
-0.063  0.30975  0.0
-0.063  0.38325  0.0
-0.057  0.12075  0.05
-0.057  0.13125  0.05
-0.057  0.14175  0.04
-0.057  0.15225  0.03
-0.057  0.16275  0.02
-0.057  0.17325  0.02
-0.057  0.18375  0.03
-0.057  0.19425  0.01
-0.057  0.20475  0.01
-0.057  0.21525  0.01
-0.057  0.22575  0.01
-0.057  0.23625  0.01
-0.057  0.24675  0.01
-0.057  0.25725  0.0
-0.057  0.26775  0.01
-0.057  0.27825  0.01
-0.057  0.28875  0.01
-0.057  0.29925  0.0
-0.057  0.30975  0.01
-0.057  0.32025  0.0
-0.057  0.33075  0.0
-0.057  0.35175  0.0
-0.057  0.36225  0.01
-0.057  0.37275  0.0
-0.051  0.11025  0.08
-0.051  0.12075  0.06
-0.051  0.13125  0.05
-0.051  0.14175  0.05
-0.051  0.15225  0.02
-0.051  0.16275  0.04
-0.051  0.17325  0.03
-0.051  0.18375  0.01
-0.051  0.19425  0.01
-0.051  0.20475  0.03
-0.051  0.21525  0.03
-0.051  0.22575  0.02
-0.051  0.23625  0.01
-0.051  0.24675  0.02
-0.051  0.25725  0.01
-0.051  0.26775  0.01
-0.051  0.27825  0.01
-0.051  0.28875  0.0
-0.051  0.29925  0.01
-0.051  0.30975  0.01
-0.051  0.32025  0.0
-0.051  0.34125  0.0
-0.051  0.36225  0.0
-0.051  0.37275  0.01
-0.051  0.38325  0.0
-0.045  0.09975  0.11
-0.045  0.11025  0.05
-0.045  0.12075  0.06
-0.045  0.13125  0.08
-0.045  0.14175  0.05
-0.045  0.15225  0.07
-0.045  0.16275  0.04
-0.045  0.17325  0.04
-0.045  0.18375  0.01
-0.045  0.19425  0.04
-0.045  0.20475  0.03
-0.045  0.21525  0.02
-0.045  0.22575  0.02
-0.045  0.23625  0.01
-0.045  0.24675  0.01
-0.045  0.25725  0.01
-0.045  0.26775  0.01
-0.045  0.27825  0.01
-0.045  0.28875  0.0
-0.045  0.30975  0.01
-0.045  0.32025  0.0
-0.045  0.37275  0.01
-0.045  0.39375  0.0
-0.039  0.07875  0.12
-0.039  0.08925  0.12
-0.039  0.09975  0.08
-0.039  0.11025  0.1
-0.039  0.12075  0.1
-0.039  0.13125  0.06
-0.039  0.14175  0.05
-0.039  0.15225  0.06
-0.039  0.16275  0.06
-0.039  0.17325  0.04
-0.039  0.18375  0.04
-0.039  0.19425  0.03
-0.039  0.20475  0.04
-0.039  0.21525  0.04
-0.039  0.22575  0.02
-0.039  0.23625  0.01
-0.039  0.24675  0.02
-0.039  0.25725  0.01
-0.039  0.26775  0.01
-0.039  0.27825  0.01
-0.039  0.28875  0.01
-0.039  0.29925  0.0
-0.039  0.30975  0.0
-0.039  0.32025  0.0
-0.039  0.33075  0.01
-0.039  0.34125  0.01
-0.039  0.36225  0.01
-0.039  0.38325  0.0
-0.033  0.06825  0.15
-0.033  0.07875  0.17
-0.033  0.08925  0.12
-0.033  0.09975  0.1
-0.033  0.11025  0.11
-0.033  0.12075  0.1
-0.033  0.13125  0.08
-0.033  0.14175  0.08
-0.033  0.15225  0.07
-0.033  0.16275  0.06
-0.033  0.17325  0.06
-0.033  0.18375  0.04
-0.033  0.19425  0.05
-0.033  0.20475  0.06
-0.033  0.21525  0.03
-0.033  0.22575  0.05
-0.033  0.23625  0.02
-0.033  0.24675  0.02
-0.033  0.25725  0.02
-0.033  0.26775  0.01
-0.033  0.27825  0.01
-0.033  0.28875  0.01
-0.033  0.29925  0.01
-0.033  0.30975  0.0
-0.033  0.32025  0.01
-0.033  0.34125  0.01
-0.033  0.35175  0.01
-0.033  0.36225  0.0
-0.033  0.37275  0.0
-0.033  0.38325  0.0
-0.033  0.40425  0.0
-0.027  0.05775  0.18
-0.027  0.06825  0.18
-0.027  0.07875  0.15
-0.027  0.08925  0.17
-0.027  0.09975  0.16
-0.027  0.11025  0.16
-0.027  0.12075  0.11
-0.027  0.13125  0.11
-0.027  0.14175  0.06
-0.027  0.15225  0.08
-0.027  0.16275  0.08
-0.027  0.17325  0.04
-0.027  0.18375  0.06
-0.027  0.19425  0.03
-0.027  0.20475  0.04
-0.027  0.21525  0.04
-0.027  0.22575  0.04
-0.027  0.23625  0.03
-0.027  0.24675  0.03
-0.027  0.25725  0.01
-0.027  0.26775  0.01
-0.027  0.27825  0.01
-0.027  0.28875  0.01
-0.027  0.29925  0.02
-0.027  0.30975  0.02
-0.027  0.32025  0.01
-0.027  0.33075  0.01
-0.027  0.34125  0.01
-0.027  0.36225  0.0
-0.027  0.39375  0.0
-0.021  0.04725  0.27
-0.021  0.05775  0.24
-0.021  0.06825  0.24
-0.021  0.07875  0.23
-0.021  0.08925  0.2
-0.021  0.09975  0.18
-0.021  0.11025  0.17
-0.021  0.12075  0.14
-0.021  0.13125  0.14
-0.021  0.14175  0.11
-0.021  0.15225  0.08
-0.021  0.16275  0.1
-0.021  0.17325  0.08
-0.021  0.18375  0.05
-0.021  0.19425  0.06
-0.021  0.20475  0.06
-0.021  0.21525  0.04
-0.021  0.22575  0.03
-0.021  0.23625  0.02
-0.021  0.24675  0.03
-0.021  0.25725  0.03
-0.021  0.26775  0.02
-0.021  0.27825  0.02
-0.021  0.28875  0.02
-0.021  0.29925  0.02
-0.021  0.30975  0.01
-0.021  0.32025  0.0
-0.021  0.33075  0.01
-0.021  0.35175  0.0
-0.021  0.38325  0.01
-0.015  0.03675  0.4
-0.015  0.04725  0.35
-0.015  0.05775  0.31
-0.015  0.06825  0.28
-0.015  0.07875  0.24
-0.015  0.08925  0.22
-0.015  0.09975  0.2
-0.015  0.11025  0.19
-0.015  0.12075  0.16
-0.015  0.13125  0.17
-0.015  0.14175  0.16
-0.015  0.15225  0.11
-0.015  0.16275  0.09
-0.015  0.17325  0.07
-0.015  0.18375  0.09
-0.015  0.19425  0.06
-0.015  0.20475  0.05
-0.015  0.21525  0.05
-0.015  0.22575  0.04
-0.015  0.23625  0.04
-0.015  0.24675  0.02
-0.015  0.25725  0.03
-0.015  0.26775  0.03
-0.015  0.27825  0.03
-0.015  0.28875  0.02
-0.015  0.29925  0.01
-0.015  0.30975  0.01
-0.015  0.32025  0.0
-0.015  0.33075  0.01
-0.015  0.34125  0.01
-0.015  0.35175  0.01
-0.015  0.36225  0.01
-0.015  0.37275  0.0
-0.015  0.38325  0.01
-0.015  0.40425  0.0
-0.009  0.02625  0.41
-0.009  0.03675  0.37
-0.009  0.04725  0.41
-0.009  0.05775  0.34
-0.009  0.06825  0.34
-0.009  0.07875  0.31
-0.009  0.08925  0.3
-0.009  0.09975  0.26
-0.009  0.11025  0.22
-0.009  0.12075  0.18
-0.009  0.13125  0.17
-0.009  0.14175  0.16
-0.009  0.15225  0.16
-0.009  0.16275  0.11
-0.009  0.17325  0.12
-0.009  0.18375  0.09
-0.009  0.19425  0.08
-0.009  0.20475  0.06
-0.009  0.21525  0.05
-0.009  0.22575  0.04
-0.009  0.23625  0.04
-0.009  0.24675  0.05
-0.009  0.25725  0.03
-0.009  0.26775  0.03
-0.009  0.27825  0.02
-0.009  0.28875  0.02
-0.009  0.29925  0.02
-0.009  0.30975  0.01
-0.009  0.32025  0.02
-0.009  0.33075  0.01
-0.009  0.34125  0.01
-0.009  0.36225  0.0
-0.009  0.37275  0.0
-0.009  0.38325  0.0
-0.009  0.39375  0.01
-0.009  0.40425  0.0
-0.009  0.41475  0.01
-0.003  0.01575  0.55
-0.003  0.02625  0.58
-0.003  0.03675  0.51
-0.003  0.04725  0.46
-0.003  0.05775  0.47
-0.003  0.06825  0.44
-0.003  0.07875  0.41
-0.003  0.08925  0.34
-0.003  0.09975  0.32
-0.003  0.11025  0.29
-0.003  0.12075  0.25
-0.003  0.13125  0.19
-0.003  0.14175  0.2
-0.003  0.15225  0.15
-0.003  0.16275  0.12
-0.003  0.17325  0.11
-0.003  0.18375  0.08
-0.003  0.19425  0.11
-0.003  0.20475  0.09
-0.003  0.21525  0.07
-0.003  0.22575  0.06
-0.003  0.23625  0.05
-0.003  0.24675  0.04
-0.003  0.25725  0.03
-0.003  0.26775  0.04
-0.003  0.27825  0.01
-0.003  0.28875  0.01
-0.003  0.29925  0.02
-0.003  0.30975  0.01
-0.003  0.33075  0.0
-0.003  0.34125  0.01
-0.003  0.35175  0.0
-0.003  0.36225  0.0
-0.003  0.37275  0.01
-0.003  0.38325  0.01
-0.003  0.39375  0.01
0.003  0.01575  0.78
0.003  0.02625  0.75
0.003  0.03675  0.66
0.003  0.04725  0.62
0.003  0.05775  0.53
0.003  0.06825  0.49
0.003  0.07875  0.45
0.003  0.08925  0.46
0.003  0.09975  0.33
0.003  0.11025  0.28
0.003  0.12075  0.29
0.003  0.13125  0.24
0.003  0.14175  0.24
0.003  0.15225  0.17
0.003  0.16275  0.14
0.003  0.17325  0.12
0.003  0.18375  0.11
0.003  0.19425  0.13
0.003  0.20475  0.07
0.003  0.21525  0.07
0.003  0.22575  0.07
0.003  0.23625  0.06
0.003  0.24675  0.04
0.003  0.25725  0.03
0.003  0.26775  0.02
0.003  0.27825  0.03
0.003  0.28875  0.03
0.003  0.29925  0.01
0.003  0.30975  0.01
0.003  0.32025  0.01
0.003  0.33075  0.02
0.003  0.34125  0.01
0.003  0.35175  0.01
0.003  0.37275  0.0
0.003  0.38325  0.0
0.009  0.02625  0.85
0.009  0.03675  0.75
0.009  0.04725  0.7
0.009  0.05775  0.63
0.009  0.06825  0.57
0.009  0.07875  0.49
0.009  0.08925  0.46
0.009  0.09975  0.46
0.009  0.11025  0.37
0.009  0.12075  0.3
0.009  0.13125  0.24
0.009  0.14175  0.23
0.009  0.15225  0.21
0.009  0.16275  0.18
0.009  0.17325  0.16
0.009  0.18375  0.13
0.009  0.19425  0.14
0.009  0.20475  0.09
0.009  0.21525  0.06
0.009  0.22575  0.06
0.009  0.23625  0.05
0.009  0.24675  0.06
0.009  0.25725  0.04
0.009  0.26775  0.03
0.009  0.27825  0.02
0.009  0.28875  0.02
0.009  0.29925  0.02
0.009  0.30975  0.01
0.009  0.32025  0.01
0.009  0.33075  0.01
0.009  0.34125  0.01
0.009  0.35175  0.0
0.009  0.37275  0.0
0.009  0.38325  0.01
0.009  0.41475  0.0
0.015  0.03675  0.88
0.015  0.04725  0.79
0.015  0.05775  0.68
0.015  0.06825  0.63
0.015  0.07875  0.55
0.015  0.08925  0.48
0.015  0.09975  0.42
0.015  0.11025  0.38
0.015  0.12075  0.33
0.015  0.13125  0.31
0.015  0.14175  0.23
0.015  0.15225  0.24
0.015  0.16275  0.22
0.015  0.17325  0.18
0.015  0.18375  0.16
0.015  0.19425  0.12
0.015  0.20475  0.12
0.015  0.21525  0.1
0.015  0.22575  0.08
0.015  0.23625  0.08
0.015  0.24675  0.06
0.015  0.25725  0.06
0.015  0.26775  0.04
0.015  0.27825  0.03
0.015  0.28875  0.03
0.015  0.29925  0.01
0.015  0.30975  0.01
0.015  0.32025  0.01
0.015  0.33075  0.01
0.015  0.34125  0.01
0.015  0.35175  0.01
0.015  0.36225  0.01
0.015  0.37275  0.0
0.015  0.39375  0.0
0.015  0.40425  0.0
0.015  0.41475  0.01
0.021  0.04725  0.81
0.021  0.05775  0.72
0.021  0.06825  0.65
0.021  0.07875  0.63
0.021  0.08925  0.55
0.021  0.09975  0.42
0.021  0.11025  0.39
0.021  0.12075  0.41
0.021  0.13125  0.33
0.021  0.14175  0.32
0.021  0.15225  0.26
0.021  0.16275  0.2
0.021  0.17325  0.16
0.021  0.18375  0.17
0.021  0.19425  0.13
0.021  0.20475  0.12
0.021  0.21525  0.1
0.021  0.22575  0.08
0.021  0.23625  0.08
0.021  0.24675  0.07
0.021  0.25725  0.04
0.021  0.26775  0.03
0.021  0.27825  0.03
0.021  0.28875  0.02
0.021  0.29925  0.03
0.021  0.30975  0.02
0.021  0.32025  0.01
0.021  0.33075  0.01
0.021  0.34125  0.01
0.021  0.35175  0.01
0.021  0.36225  0.01
0.021  0.37275  0.0
0.021  0.38325  0.01
0.027  0.05775  0.73
0.027  0.06825  0.66
0.027  0.07875  0.56
0.027  0.08925  0.53
0.027  0.09975  0.48
0.027  0.11025  0.48
0.027  0.12075  0.36
0.027  0.13125  0.35
0.027  0.14175  0.3
0.027  0.15225  0.28
0.027  0.16275  0.22
0.027  0.17325  0.2
0.027  0.18375  0.17
0.027  0.19425  0.14
0.027  0.20475  0.16
0.027  0.21525  0.1
0.027  0.22575  0.09
0.027  0.23625  0.09
0.027  0.24675  0.06
0.027  0.25725  0.07
0.027  0.26775  0.04
0.027  0.27825  0.04
0.027  0.28875  0.03
0.027  0.29925  0.02
0.027  0.30975  0.03
0.027  0.32025  0.01
0.027  0.33075  0.01
0.027  0.34125  0.01
0.027  0.35175  0.02
0.027  0.36225  0.0
0.027  0.37275  0.01
0.027  0.39375  0.01
0.027  0.40425  0.0
0.027  0.41475  0.0
0.033  0.06825  0.7
0.033  0.07875  0.62
0.033  0.08925  0.55
0.033  0.09975  0.48
0.033  0.11025  0.46
0.033  0.12075  0.4
0.033  0.13125  0.3
0.033  0.14175  0.32
0.033  0.15225  0.28
0.033  0.16275  0.22
0.033  0.17325  0.23
0.033  0.18375  0.17
0.033  0.19425  0.17
0.033  0.20475  0.12
0.033  0.21525  0.11
0.033  0.22575  0.07
0.033  0.23625  0.08
0.033  0.24675  0.08
0.033  0.25725  0.05
0.033  0.26775  0.03
0.033  0.27825  0.03
0.033  0.28875  0.04
0.033  0.29925  0.02
0.033  0.30975  0.02
0.033  0.32025  0.02
0.033  0.33075  0.02
0.033  0.34125  0.01
0.033  0.35175  0.01
0.033  0.36225  0.01
0.033  0.37275  0.0
0.033  0.38325  0.01
0.033  0.39375  0.01
0.033  0.40425  0.01
0.033  0.41475  0.0
0.039  0.07875  0.58
0.039  0.08925  0.56
0.039  0.09975  0.48
0.039  0.11025  0.48
0.039  0.12075  0.39
0.039  0.13125  0.34
0.039  0.14175  0.28
0.039  0.15225  0.25
0.039  0.16275  0.25
0.039  0.17325  0.2
0.039  0.18375  0.21
0.039  0.19425  0.13
0.039  0.20475  0.16
0.039  0.21525  0.11
0.039  0.22575  0.1
0.039  0.23625  0.08
0.039  0.24675  0.08
0.039  0.25725  0.06
0.039  0.26775  0.03
0.039  0.27825  0.04
0.039  0.28875  0.04
0.039  0.29925  0.02
0.039  0.30975  0.03
0.039  0.32025  0.02
0.039  0.33075  0.01
0.039  0.34125  0.01
0.039  0.35175  0.01
0.039  0.36225  0.01
0.039  0.37275  0.01
0.039  0.38325  0.0
0.039  0.40425  0.0
0.045  0.09975  0.53
0.045  0.11025  0.42
0.045  0.12075  0.42
0.045  0.13125  0.36
0.045  0.14175  0.28
0.045  0.15225  0.27
0.045  0.16275  0.26
0.045  0.17325  0.19
0.045  0.18375  0.19
0.045  0.19425  0.16
0.045  0.20475  0.13
0.045  0.21525  0.11
0.045  0.22575  0.07
0.045  0.23625  0.07
0.045  0.24675  0.06
0.045  0.25725  0.08
0.045  0.26775  0.04
0.045  0.27825  0.04
0.045  0.28875  0.03
0.045  0.29925  0.04
0.045  0.30975  0.01
0.045  0.32025  0.01
0.045  0.33075  0.01
0.045  0.34125  0.01
0.045  0.35175  0.01
0.045  0.36225  0.01
0.045  0.37275  0.01
0.045  0.38325  0.0
0.045  0.39375  0.0
0.045  0.40425  0.0
0.045  0.41475  0.0
0.051  0.11025  0.45
0.051  0.12075  0.43
0.051  0.13125  0.32
0.051  0.14175  0.22
0.051  0.15225  0.25
0.051  0.16275  0.29
0.051  0.17325  0.17
0.051  0.18375  0.17
0.051  0.19425  0.13
0.051  0.20475  0.11
0.051  0.21525  0.12
0.051  0.22575  0.08
0.051  0.23625  0.08
0.051  0.24675  0.05
0.051  0.25725  0.03
0.051  0.26775  0.04
0.051  0.27825  0.04
0.051  0.28875  0.03
0.051  0.29925  0.03
0.051  0.30975  0.03
0.051  0.32025  0.03
0.051  0.33075  0.03
0.051  0.34125  0.01
0.051  0.35175  0.01
0.051  0.36225  0.01
0.051  0.37275  0.01
0.051  0.38325  0.01
0.051  0.39375  0.0
0.051  0.41475  0.0
0.057  0.12075  0.39
0.057  0.13125  0.33
0.057  0.14175  0.31
0.057  0.15225  0.26
0.057  0.16275  0.26
0.057  0.17325  0.19
0.057  0.18375  0.17
0.057  0.19425  0.15
0.057  0.20475  0.15
0.057  0.21525  0.09
0.057  0.22575  0.09
0.057  0.23625  0.08
0.057  0.24675  0.06
0.057  0.25725  0.06
0.057  0.26775  0.04
0.057  0.27825  0.03
0.057  0.28875  0.03
0.057  0.29925  0.02
0.057  0.30975  0.02
0.057  0.32025  0.02
0.057  0.33075  0.02
0.057  0.34125  0.01
0.057  0.35175  0.01
0.057  0.36225  0.01
0.057  0.37275  0.01
0.057  0.38325  0.0
0.057  0.39375  0.01
0.063  0.13125  0.32
0.063  0.14175  0.29
0.063  0.15225  0.25
0.063  0.16275  0.21
0.063  0.17325  0.15
0.063  0.18375  0.17
0.063  0.19425  0.14
0.063  0.20475  0.11
0.063  0.21525  0.14
0.063  0.22575  0.09
0.063  0.23625  0.06
0.063  0.24675  0.04
0.063  0.25725  0.07
0.063  0.26775  0.07
0.063  0.27825  0.04
0.063  0.28875  0.02
0.063  0.29925  0.04
0.063  0.30975  0.02
0.063  0.32025  0.01
0.063  0.33075  0.01
0.063  0.34125  0.01
0.063  0.35175  0.0
0.063  0.36225  0.02
0.063  0.37275  0.0
0.063  0.38325  0.01
0.063  0.39375  0.01
0.063  0.40425  0.01
0.063  0.41475  0.01
0.069  0.14175  0.21
0.069  0.15225  0.23
0.069  0.16275  0.23
0.069  0.17325  0.2
0.069  0.18375  0.16
0.069  0.19425  0.13
0.069  0.20475  0.13
0.069  0.21525  0.1
0.069  0.22575  0.06
0.069  0.23625  0.09
0.069  0.24675  0.06
0.069  0.25725  0.05
0.069  0.26775  0.04
0.069  0.27825  0.04
0.069  0.28875  0.03
0.069  0.29925  0.03
0.069  0.30975  0.03
0.069  0.32025  0.02
0.069  0.33075  0.01
0.069  0.34125  0.01
0.069  0.35175  0.01
0.069  0.36225  0.01
0.069  0.37275  0.01
0.069  0.38325  0.01
0.069  0.39375  0.0
0.069  0.40425  0.0
0.069  0.41475  0.0
0.075  0.15225  0.21
0.075  0.16275  0.2
0.075  0.17325  0.18
0.075  0.18375  0.14
0.075  0.19425  0.1
0.075  0.20475  0.1
0.075  0.21525  0.1
0.075  0.22575  0.09
0.075  0.23625  0.1
0.075  0.24675  0.05
0.075  0.25725  0.06
0.075  0.26775  0.04
0.075  0.27825  0.04
0.075  0.28875  0.02
0.075  0.29925  0.03
0.075  0.30975  0.02
0.075  0.32025  0.01
0.075  0.33075  0.0
0.075  0.34125  0.01
0.075  0.35175  0.02
0.075  0.36225  0.01
0.075  0.37275  0.0
0.075  0.38325  0.0
0.075  0.39375  0.01
0.075  0.41475  0.0
0.081  0.16275  0.15
0.081  0.17325  0.2
0.081  0.18375  0.13
0.081  0.19425  0.13
0.081  0.20475  0.09
0.081  0.21525  0.1
0.081  0.22575  0.08
0.081  0.23625  0.07
0.081  0.24675  0.05
0.081  0.25725  0.05
0.081  0.26775  0.05
0.081  0.27825  0.02
0.081  0.28875  0.03
0.081  0.29925  0.03
0.081  0.30975  0.02
0.081  0.32025  0.01
0.081  0.33075  0.01
0.081  0.34125  0.01
0.081  0.35175  0.01
0.081  0.36225  0.01
0.081  0.37275  0.01
0.081  0.38325  0.0
0.081  0.39375  0.0
0.081  0.40425  0.01
0.087  0.18375  0.12
0.087  0.19425  0.11
0.087  0.20475  0.09
0.087  0.21525  0.08
0.087  0.22575  0.06
0.087  0.23625  0.05
0.087  0.24675  0.04
0.087  0.25725  0.04
0.087  0.26775  0.02
0.087  0.27825  0.04
0.087  0.28875  0.03
0.087  0.29925  0.01
0.087  0.30975  0.03
0.087  0.32025  0.01
0.087  0.33075  0.01
0.087  0.34125  0.01
0.087  0.35175  0.01
0.087  0.36225  0.01
0.087  0.37275  0.01
0.087  0.38325  0.01
0.087  0.39375  0.0
0.093  0.19425  0.12
0.093  0.20475  0.09
0.093  0.21525  0.08
0.093  0.22575  0.08
0.093  0.23625  0.06
0.093  0.24675  0.05
0.093  0.25725  0.05
0.093  0.26775  0.03
0.093  0.27825  0.03
0.093  0.28875  0.03
0.093  0.29925  0.02
0.093  0.30975  0.01
0.093  0.32025  0.0
0.093  0.33075  0.01
0.093  0.36225  0.01
0.093  0.37275  0.0
0.093  0.38325  0.0
0.093  0.39375  0.01
0.093  0.40425  0.0
0.099  0.20475  0.08
0.099  0.21525  0.07
0.099  0.22575  0.06
0.099  0.23625  0.05
0.099  0.24675  0.04
0.099  0.25725  0.03
0.099  0.26775  0.04
0.099  0.27825  0.04
0.099  0.28875  0.01
0.099  0.29925  0.01
0.099  0.30975  0.01
0.099  0.32025  0.02
0.099  0.33075  0.01
0.099  0.34125  0.0
0.099  0.35175  0.01
0.099  0.36225  0.0
0.099  0.39375  0.01
0.105  0.21525  0.07
0.105  0.22575  0.06
0.105  0.23625  0.03
0.105  0.24675  0.04
0.105  0.25725  0.02
0.105  0.26775  0.03
0.105  0.27825  0.03
0.105  0.28875  0.01
0.105  0.29925  0.02
0.105  0.30975  0.01
0.105  0.32025  0.03
0.105  0.33075  0.01
0.105  0.34125  0.01
0.105  0.35175  0.01
0.105  0.36225  0.01
0.105  0.37275  0.01
0.105  0.38325  0.0
0.111  0.22575  0.03
0.111  0.23625  0.02
0.111  0.24675  0.03
0.111  0.25725  0.02
0.111  0.26775  0.02
0.111  0.27825  0.04
0.111  0.28875  0.02
0.111  0.29925  0.01
0.111  0.30975  0.02
0.111  0.32025  0.0
0.111  0.33075  0.01
0.111  0.34125  0.01
0.111  0.35175  0.01
0.111  0.37275  0.01
0.111  0.39375  0.01
0.111  0.40425  0.0
0.117  0.23625  0.03
0.117  0.24675  0.04
0.117  0.25725  0.03
0.117  0.26775  0.02
0.117  0.27825  0.02
0.117  0.28875  0.02
0.117  0.29925  0.01
0.117  0.30975  0.01
0.117  0.32025  0.01
0.117  0.33075  0.01
0.117  0.34125  0.01
0.117  0.35175  0.01
0.117  0.36225  0.01
0.117  0.37275  0.0
0.117  0.38325  0.01


==> q2_5_to_6.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 5.00 < q2 < 6.00 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.0975  0.195  0.05
-0.0975  0.205  0.04
-0.0975  0.215  0.03
-0.0975  0.225  0.03
-0.0975  0.235  0.05
-0.0975  0.245  0.03
-0.0975  0.255  0.04
-0.0975  0.265  0.02
-0.0975  0.275  0.02
-0.0975  0.295  0.02
-0.0975  0.305  0.01
-0.0975  0.315  0.02
-0.0975  0.325  0.02
-0.0975  0.335  0.01
-0.0975  0.345  0.02
-0.0975  0.355  0.01
-0.0925  0.185  0.09
-0.0925  0.195  0.07
-0.0925  0.205  0.1
-0.0925  0.215  0.05
-0.0925  0.225  0.02
-0.0925  0.235  0.03
-0.0925  0.245  0.03
-0.0925  0.255  0.04
-0.0925  0.265  0.04
-0.0925  0.275  0.03
-0.0925  0.285  0.03
-0.0925  0.295  0.01
-0.0925  0.305  0.03
-0.0925  0.315  0.02
-0.0925  0.325  0.01
-0.0925  0.345  0.01
-0.0925  0.355  0.02
-0.0925  0.365  0.01
-0.0925  0.375  0.01
-0.0875  0.175  0.09
-0.0875  0.185  0.04
-0.0875  0.195  0.08
-0.0875  0.205  0.06
-0.0875  0.215  0.06
-0.0875  0.225  0.08
-0.0875  0.235  0.05
-0.0875  0.245  0.06
-0.0875  0.255  0.04
-0.0875  0.265  0.02
-0.0875  0.275  0.05
-0.0875  0.285  0.02
-0.0875  0.295  0.05
-0.0875  0.305  0.02
-0.0875  0.315  0.01
-0.0875  0.325  0.02
-0.0875  0.335  0.01
-0.0875  0.345  0.01
-0.0875  0.355  0.01
-0.0875  0.365  0.01
-0.0875  0.375  0.01
-0.0875  0.395  0.01
-0.0825  0.165  0.11
-0.0825  0.175  0.11
-0.0825  0.185  0.08
-0.0825  0.195  0.11
-0.0825  0.205  0.08
-0.0825  0.215  0.06
-0.0825  0.225  0.05
-0.0825  0.235  0.08
-0.0825  0.245  0.04
-0.0825  0.255  0.06
-0.0825  0.265  0.04
-0.0825  0.275  0.01
-0.0825  0.295  0.02
-0.0825  0.305  0.01
-0.0825  0.315  0.04
-0.0825  0.325  0.03
-0.0825  0.335  0.01
-0.0825  0.345  0.01
-0.0825  0.355  0.01
-0.0825  0.375  0.02
-0.0775  0.165  0.12
-0.0775  0.175  0.13
-0.0775  0.185  0.13
-0.0775  0.195  0.12
-0.0775  0.205  0.13
-0.0775  0.215  0.1
-0.0775  0.225  0.07
-0.0775  0.235  0.06
-0.0775  0.245  0.06
-0.0775  0.255  0.03
-0.0775  0.265  0.03
-0.0775  0.275  0.05
-0.0775  0.285  0.04
-0.0775  0.295  0.03
-0.0775  0.305  0.03
-0.0775  0.315  0.03
-0.0775  0.325  0.03
-0.0775  0.335  0.02
-0.0775  0.345  0.01
-0.0775  0.355  0.01
-0.0775  0.365  0.02
-0.0775  0.375  0.01
-0.0775  0.385  0.01
-0.0775  0.395  0.01
-0.0725  0.155  0.12
-0.0725  0.165  0.15
-0.0725  0.175  0.12
-0.0725  0.185  0.1
-0.0725  0.195  0.12
-0.0725  0.205  0.11
-0.0725  0.215  0.05
-0.0725  0.225  0.1
-0.0725  0.235  0.08
-0.0725  0.245  0.05
-0.0725  0.255  0.05
-0.0725  0.265  0.06
-0.0725  0.275  0.04
-0.0725  0.285  0.03
-0.0725  0.295  0.04
-0.0725  0.305  0.05
-0.0725  0.315  0.04
-0.0725  0.325  0.02
-0.0725  0.345  0.01
-0.0725  0.355  0.02
-0.0725  0.365  0.01
-0.0725  0.375  0.01
-0.0725  0.385  0.01
-0.0725  0.395  0.01
-0.0675  0.145  0.18
-0.0675  0.155  0.16
-0.0675  0.165  0.15
-0.0675  0.175  0.18
-0.0675  0.185  0.12
-0.0675  0.195  0.12
-0.0675  0.205  0.09
-0.0675  0.215  0.15
-0.0675  0.225  0.07
-0.0675  0.235  0.07
-0.0675  0.245  0.09
-0.0675  0.255  0.04
-0.0675  0.265  0.05
-0.0675  0.275  0.04
-0.0675  0.285  0.04
-0.0675  0.295  0.05
-0.0675  0.305  0.02
-0.0675  0.315  0.02
-0.0675  0.325  0.03
-0.0675  0.335  0.01
-0.0675  0.345  0.01
-0.0675  0.355  0.01
-0.0675  0.365  0.01
-0.0625  0.135  0.19
-0.0625  0.145  0.18
-0.0625  0.155  0.24
-0.0625  0.165  0.14
-0.0625  0.175  0.18
-0.0625  0.185  0.16
-0.0625  0.195  0.16
-0.0625  0.205  0.12
-0.0625  0.215  0.09
-0.0625  0.225  0.14
-0.0625  0.235  0.07
-0.0625  0.245  0.12
-0.0625  0.255  0.07
-0.0625  0.265  0.08
-0.0625  0.275  0.04
-0.0625  0.285  0.06
-0.0625  0.295  0.05
-0.0625  0.305  0.04
-0.0625  0.315  0.02
-0.0625  0.325  0.02
-0.0625  0.335  0.01
-0.0625  0.345  0.02
-0.0625  0.355  0.01
-0.0625  0.375  0.03
-0.0625  0.395  0.02
-0.0575  0.125  0.29
-0.0575  0.135  0.31
-0.0575  0.145  0.24
-0.0575  0.155  0.19
-0.0575  0.165  0.24
-0.0575  0.175  0.21
-0.0575  0.185  0.17
-0.0575  0.195  0.15
-0.0575  0.205  0.17
-0.0575  0.215  0.16
-0.0575  0.225  0.16
-0.0575  0.235  0.11
-0.0575  0.245  0.06
-0.0575  0.255  0.09
-0.0575  0.265  0.08
-0.0575  0.275  0.07
-0.0575  0.285  0.06
-0.0575  0.295  0.06
-0.0575  0.305  0.07
-0.0575  0.315  0.05
-0.0575  0.325  0.03
-0.0575  0.335  0.01
-0.0575  0.345  0.02
-0.0575  0.355  0.02
-0.0575  0.365  0.01
-0.0575  0.375  0.02
-0.0575  0.385  0.01
-0.0575  0.395  0.01
-0.0525  0.115  0.4
-0.0525  0.125  0.31
-0.0525  0.135  0.3
-0.0525  0.145  0.36
-0.0525  0.155  0.2
-0.0525  0.165  0.21
-0.0525  0.175  0.21
-0.0525  0.185  0.19
-0.0525  0.195  0.19
-0.0525  0.205  0.23
-0.0525  0.215  0.16
-0.0525  0.225  0.09
-0.0525  0.235  0.13
-0.0525  0.245  0.08
-0.0525  0.255  0.08
-0.0525  0.265  0.09
-0.0525  0.275  0.05
-0.0525  0.285  0.06
-0.0525  0.295  0.05
-0.0525  0.305  0.02
-0.0525  0.315  0.03
-0.0525  0.325  0.03
-0.0525  0.335  0.04
-0.0525  0.345  0.04
-0.0525  0.355  0.03
-0.0525  0.365  0.02
-0.0525  0.375  0.01
-0.0525  0.385  0.01
-0.0525  0.395  0.02
-0.0475  0.105  0.39
-0.0475  0.115  0.34
-0.0475  0.125  0.43
-0.0475  0.135  0.32
-0.0475  0.145  0.35
-0.0475  0.155  0.3
-0.0475  0.165  0.29
-0.0475  0.175  0.28
-0.0475  0.185  0.28
-0.0475  0.195  0.19
-0.0475  0.205  0.19
-0.0475  0.215  0.19
-0.0475  0.225  0.11
-0.0475  0.235  0.11
-0.0475  0.245  0.13
-0.0475  0.255  0.11
-0.0475  0.265  0.1
-0.0475  0.275  0.08
-0.0475  0.285  0.07
-0.0475  0.295  0.07
-0.0475  0.305  0.04
-0.0475  0.315  0.02
-0.0475  0.325  0.03
-0.0475  0.335  0.02
-0.0475  0.345  0.03
-0.0475  0.355  0.03
-0.0475  0.365  0.02
-0.0475  0.375  0.01
-0.0425  0.095  0.55
-0.0425  0.105  0.49
-0.0425  0.115  0.42
-0.0425  0.125  0.45
-0.0425  0.135  0.38
-0.0425  0.145  0.35
-0.0425  0.155  0.37
-0.0425  0.165  0.32
-0.0425  0.175  0.29
-0.0425  0.185  0.28
-0.0425  0.195  0.28
-0.0425  0.205  0.26
-0.0425  0.215  0.19
-0.0425  0.225  0.16
-0.0425  0.235  0.13
-0.0425  0.245  0.16
-0.0425  0.255  0.12
-0.0425  0.265  0.08
-0.0425  0.275  0.14
-0.0425  0.285  0.07
-0.0425  0.295  0.07
-0.0425  0.305  0.04
-0.0425  0.315  0.03
-0.0425  0.325  0.06
-0.0425  0.335  0.04
-0.0425  0.345  0.01
-0.0425  0.355  0.03
-0.0425  0.365  0.03
-0.0425  0.375  0.02
-0.0425  0.385  0.01
-0.0375  0.085  0.55
-0.0375  0.095  0.5
-0.0375  0.105  0.52
-0.0375  0.115  0.5
-0.0375  0.125  0.49
-0.0375  0.135  0.43
-0.0375  0.145  0.38
-0.0375  0.155  0.42
-0.0375  0.165  0.4
-0.0375  0.175  0.39
-0.0375  0.185  0.29
-0.0375  0.195  0.27
-0.0375  0.205  0.21
-0.0375  0.215  0.23
-0.0375  0.225  0.13
-0.0375  0.235  0.18
-0.0375  0.245  0.13
-0.0375  0.255  0.13
-0.0375  0.265  0.1
-0.0375  0.275  0.09
-0.0375  0.285  0.07
-0.0375  0.295  0.07
-0.0375  0.305  0.04
-0.0375  0.315  0.03
-0.0375  0.325  0.05
-0.0375  0.335  0.03
-0.0375  0.345  0.03
-0.0375  0.365  0.01
-0.0375  0.375  0.01
-0.0375  0.385  0.01
-0.0375  0.395  0.01
-0.0325  0.065  0.63
-0.0325  0.075  0.6
-0.0325  0.085  0.67
-0.0325  0.095  0.55
-0.0325  0.105  0.59
-0.0325  0.115  0.53
-0.0325  0.125  0.42
-0.0325  0.135  0.55
-0.0325  0.145  0.49
-0.0325  0.155  0.44
-0.0325  0.165  0.37
-0.0325  0.175  0.38
-0.0325  0.185  0.41
-0.0325  0.195  0.33
-0.0325  0.205  0.21
-0.0325  0.215  0.24
-0.0325  0.225  0.2
-0.0325  0.235  0.15
-0.0325  0.245  0.19
-0.0325  0.255  0.13
-0.0325  0.265  0.1
-0.0325  0.275  0.1
-0.0325  0.285  0.1
-0.0325  0.295  0.1
-0.0325  0.305  0.08
-0.0325  0.315  0.07
-0.0325  0.325  0.04
-0.0325  0.335  0.03
-0.0325  0.345  0.02
-0.0325  0.355  0.01
-0.0325  0.365  0.05
-0.0325  0.375  0.01
-0.0325  0.385  0.02
-0.0325  0.395  0.01
-0.0275  0.065  0.71
-0.0275  0.075  0.68
-0.0275  0.085  0.7
-0.0275  0.095  0.7
-0.0275  0.105  0.64
-0.0275  0.115  0.66
-0.0275  0.125  0.6
-0.0275  0.135  0.54
-0.0275  0.145  0.52
-0.0275  0.155  0.44
-0.0275  0.165  0.36
-0.0275  0.175  0.36
-0.0275  0.185  0.39
-0.0275  0.195  0.3
-0.0275  0.205  0.24
-0.0275  0.215  0.23
-0.0275  0.225  0.19
-0.0275  0.235  0.17
-0.0275  0.245  0.15
-0.0275  0.255  0.16
-0.0275  0.265  0.11
-0.0275  0.275  0.1
-0.0275  0.285  0.06
-0.0275  0.295  0.06
-0.0275  0.305  0.07
-0.0275  0.315  0.04
-0.0275  0.325  0.06
-0.0275  0.335  0.04
-0.0275  0.345  0.02
-0.0275  0.355  0.02
-0.0275  0.365  0.02
-0.0275  0.375  0.02
-0.0275  0.395  0.02
-0.0225  0.055  0.77
-0.0225  0.065  0.78
-0.0225  0.075  0.83
-0.0225  0.085  0.79
-0.0225  0.095  0.76
-0.0225  0.105  0.65
-0.0225  0.115  0.62
-0.0225  0.125  0.62
-0.0225  0.135  0.54
-0.0225  0.145  0.53
-0.0225  0.155  0.48
-0.0225  0.165  0.51
-0.0225  0.175  0.41
-0.0225  0.185  0.36
-0.0225  0.195  0.31
-0.0225  0.205  0.3
-0.0225  0.215  0.29
-0.0225  0.225  0.19
-0.0225  0.235  0.18
-0.0225  0.245  0.19
-0.0225  0.255  0.14
-0.0225  0.265  0.13
-0.0225  0.275  0.06
-0.0225  0.285  0.07
-0.0225  0.295  0.08
-0.0225  0.305  0.04
-0.0225  0.315  0.05
-0.0225  0.325  0.06
-0.0225  0.335  0.03
-0.0225  0.345  0.04
-0.0225  0.355  0.03
-0.0225  0.365  0.02
-0.0225  0.385  0.01
-0.0225  0.395  0.02
-0.0175  0.035  0.85
-0.0175  0.045  0.86
-0.0175  0.055  0.91
-0.0175  0.065  0.91
-0.0175  0.075  0.87
-0.0175  0.085  0.9
-0.0175  0.095  0.79
-0.0175  0.105  0.72
-0.0175  0.115  0.73
-0.0175  0.125  0.66
-0.0175  0.135  0.6
-0.0175  0.145  0.54
-0.0175  0.155  0.49
-0.0175  0.165  0.48
-0.0175  0.175  0.36
-0.0175  0.185  0.38
-0.0175  0.195  0.28
-0.0175  0.205  0.3
-0.0175  0.215  0.23
-0.0175  0.225  0.24
-0.0175  0.235  0.15
-0.0175  0.245  0.16
-0.0175  0.255  0.16
-0.0175  0.265  0.16
-0.0175  0.275  0.12
-0.0175  0.285  0.12
-0.0175  0.295  0.06
-0.0175  0.305  0.05
-0.0175  0.315  0.04
-0.0175  0.325  0.03
-0.0175  0.335  0.03
-0.0175  0.345  0.04
-0.0175  0.355  0.01
-0.0175  0.365  0.04
-0.0175  0.375  0.04
-0.0175  0.385  0.01
-0.0175  0.395  0.01
-0.0125  0.025  0.86
-0.0125  0.035  0.95
-0.0125  0.045  0.96
-0.0125  0.055  0.93
-0.0125  0.065  0.92
-0.0125  0.075  0.89
-0.0125  0.085  0.82
-0.0125  0.095  0.79
-0.0125  0.105  0.8
-0.0125  0.115  0.66
-0.0125  0.125  0.7
-0.0125  0.135  0.56
-0.0125  0.145  0.6
-0.0125  0.155  0.54
-0.0125  0.165  0.53
-0.0125  0.175  0.44
-0.0125  0.185  0.36
-0.0125  0.195  0.38
-0.0125  0.205  0.31
-0.0125  0.215  0.27
-0.0125  0.225  0.21
-0.0125  0.235  0.17
-0.0125  0.245  0.18
-0.0125  0.255  0.16
-0.0125  0.265  0.1
-0.0125  0.275  0.06
-0.0125  0.285  0.08
-0.0125  0.295  0.08
-0.0125  0.305  0.06
-0.0125  0.315  0.09
-0.0125  0.325  0.06
-0.0125  0.335  0.04
-0.0125  0.345  0.03
-0.0125  0.355  0.02
-0.0125  0.365  0.03
-0.0125  0.375  0.01
-0.0125  0.385  0.01
-0.0125  0.395  0.01
-0.0075  0.025  1.0
-0.0075  0.035  1.0
-0.0075  0.045  0.96
-0.0075  0.055  0.91
-0.0075  0.065  0.91
-0.0075  0.075  0.85
-0.0075  0.085  0.85
-0.0075  0.095  0.8
-0.0075  0.105  0.78
-0.0075  0.115  0.68
-0.0075  0.125  0.69
-0.0075  0.135  0.61
-0.0075  0.145  0.61
-0.0075  0.155  0.52
-0.0075  0.165  0.41
-0.0075  0.175  0.42
-0.0075  0.185  0.4
-0.0075  0.195  0.27
-0.0075  0.205  0.34
-0.0075  0.215  0.24
-0.0075  0.225  0.2
-0.0075  0.235  0.17
-0.0075  0.245  0.16
-0.0075  0.255  0.12
-0.0075  0.265  0.16
-0.0075  0.275  0.11
-0.0075  0.285  0.09
-0.0075  0.295  0.07
-0.0075  0.305  0.1
-0.0075  0.315  0.06
-0.0075  0.325  0.04
-0.0075  0.335  0.03
-0.0075  0.345  0.03
-0.0075  0.355  0.02
-0.0075  0.365  0.02
-0.0075  0.375  0.02
-0.0075  0.385  0.01
-0.0025  0.015  1.0
-0.0025  0.025  0.99
-0.0025  0.035  0.99
-0.0025  0.045  0.99
-0.0025  0.055  0.92
-0.0025  0.065  0.92
-0.0025  0.075  0.86
-0.0025  0.085  0.84
-0.0025  0.095  0.85
-0.0025  0.105  0.78
-0.0025  0.115  0.69
-0.0025  0.125  0.7
-0.0025  0.135  0.62
-0.0025  0.145  0.56
-0.0025  0.155  0.5
-0.0025  0.165  0.46
-0.0025  0.175  0.41
-0.0025  0.185  0.37
-0.0025  0.195  0.31
-0.0025  0.205  0.23
-0.0025  0.215  0.29
-0.0025  0.225  0.27
-0.0025  0.235  0.21
-0.0025  0.245  0.13
-0.0025  0.255  0.15
-0.0025  0.265  0.12
-0.0025  0.275  0.09
-0.0025  0.285  0.09
-0.0025  0.295  0.06
-0.0025  0.305  0.07
-0.0025  0.315  0.02
-0.0025  0.325  0.05
-0.0025  0.335  0.03
-0.0025  0.345  0.04
-0.0025  0.355  0.03
-0.0025  0.365  0.02
-0.0025  0.375  0.01
-0.0025  0.385  0.01
0.0025  0.015  0.97
0.0025  0.025  0.99
0.0025  0.035  0.98
0.0025  0.045  0.97
0.0025  0.055  0.95
0.0025  0.065  0.93
0.0025  0.075  0.87
0.0025  0.085  0.84
0.0025  0.095  0.85
0.0025  0.105  0.77
0.0025  0.115  0.65
0.0025  0.125  0.72
0.0025  0.135  0.58
0.0025  0.145  0.53
0.0025  0.155  0.52
0.0025  0.165  0.43
0.0025  0.175  0.39
0.0025  0.185  0.39
0.0025  0.195  0.33
0.0025  0.205  0.32
0.0025  0.215  0.25
0.0025  0.225  0.26
0.0025  0.235  0.18
0.0025  0.245  0.14
0.0025  0.255  0.13
0.0025  0.265  0.07
0.0025  0.275  0.1
0.0025  0.285  0.09
0.0025  0.295  0.05
0.0025  0.305  0.08
0.0025  0.315  0.03
0.0025  0.325  0.04
0.0025  0.335  0.06
0.0025  0.345  0.04
0.0025  0.355  0.01
0.0025  0.365  0.03
0.0025  0.375  0.04
0.0025  0.385  0.02
0.0025  0.395  0.01
0.0075  0.015  0.86
0.0075  0.025  0.97
0.0075  0.035  0.93
0.0075  0.045  0.96
0.0075  0.055  0.92
0.0075  0.065  0.9
0.0075  0.075  0.9
0.0075  0.085  0.86
0.0075  0.095  0.79
0.0075  0.105  0.76
0.0075  0.115  0.61
0.0075  0.125  0.65
0.0075  0.135  0.57
0.0075  0.145  0.53
0.0075  0.155  0.49
0.0075  0.165  0.43
0.0075  0.175  0.39
0.0075  0.185  0.37
0.0075  0.195  0.3
0.0075  0.205  0.3
0.0075  0.215  0.21
0.0075  0.225  0.26
0.0075  0.235  0.2
0.0075  0.245  0.17
0.0075  0.255  0.13
0.0075  0.265  0.13
0.0075  0.275  0.11
0.0075  0.285  0.05
0.0075  0.295  0.08
0.0075  0.305  0.05
0.0075  0.315  0.05
0.0075  0.325  0.04
0.0075  0.335  0.02
0.0075  0.345  0.03
0.0075  0.355  0.01
0.0075  0.365  0.01
0.0075  0.375  0.02
0.0075  0.385  0.01
0.0125  0.025  0.82
0.0125  0.035  0.8
0.0125  0.045  0.88
0.0125  0.055  0.88
0.0125  0.065  0.84
0.0125  0.075  0.79
0.0125  0.085  0.77
0.0125  0.095  0.7
0.0125  0.105  0.72
0.0125  0.115  0.66
0.0125  0.125  0.56
0.0125  0.135  0.53
0.0125  0.145  0.51
0.0125  0.155  0.5
0.0125  0.165  0.44
0.0125  0.175  0.36
0.0125  0.185  0.27
0.0125  0.195  0.29
0.0125  0.205  0.27
0.0125  0.215  0.22
0.0125  0.225  0.19
0.0125  0.235  0.13
0.0125  0.245  0.19
0.0125  0.255  0.14
0.0125  0.265  0.12
0.0125  0.275  0.11
0.0125  0.285  0.08
0.0125  0.295  0.05
0.0125  0.305  0.04
0.0125  0.315  0.01
0.0125  0.325  0.03
0.0125  0.335  0.03
0.0125  0.355  0.02
0.0125  0.365  0.02
0.0125  0.375  0.02
0.0125  0.385  0.02
0.0125  0.395  0.01
0.0175  0.035  0.67
0.0175  0.045  0.71
0.0175  0.055  0.78
0.0175  0.065  0.77
0.0175  0.075  0.74
0.0175  0.085  0.71
0.0175  0.095  0.69
0.0175  0.105  0.57
0.0175  0.115  0.6
0.0175  0.125  0.54
0.0175  0.135  0.47
0.0175  0.145  0.41
0.0175  0.155  0.4
0.0175  0.165  0.45
0.0175  0.175  0.32
0.0175  0.185  0.27
0.0175  0.195  0.28
0.0175  0.205  0.18
0.0175  0.215  0.2
0.0175  0.225  0.16
0.0175  0.235  0.18
0.0175  0.245  0.17
0.0175  0.255  0.16
0.0175  0.265  0.07
0.0175  0.275  0.1
0.0175  0.285  0.08
0.0175  0.295  0.08
0.0175  0.305  0.04
0.0175  0.315  0.03
0.0175  0.325  0.05
0.0175  0.335  0.02
0.0175  0.345  0.03
0.0175  0.355  0.03
0.0175  0.365  0.02
0.0175  0.375  0.03
0.0175  0.385  0.02
0.0175  0.395  0.01
0.0225  0.045  0.68
0.0225  0.055  0.58
0.0225  0.065  0.69
0.0225  0.075  0.66
0.0225  0.085  0.65
0.0225  0.095  0.59
0.0225  0.105  0.55
0.0225  0.115  0.57
0.0225  0.125  0.54
0.0225  0.135  0.44
0.0225  0.145  0.43
0.0225  0.155  0.49
0.0225  0.165  0.33
0.0225  0.175  0.27
0.0225  0.185  0.32
0.0225  0.195  0.27
0.0225  0.205  0.29
0.0225  0.215  0.17
0.0225  0.225  0.18
0.0225  0.235  0.13
0.0225  0.245  0.14
0.0225  0.255  0.1
0.0225  0.265  0.06
0.0225  0.275  0.09
0.0225  0.285  0.04
0.0225  0.295  0.05
0.0225  0.305  0.06
0.0225  0.315  0.05
0.0225  0.325  0.06
0.0225  0.335  0.02
0.0225  0.345  0.02
0.0225  0.355  0.02
0.0225  0.365  0.02
0.0225  0.375  0.01
0.0225  0.385  0.01
0.0225  0.395  0.02
0.0275  0.055  0.58
0.0275  0.065  0.55
0.0275  0.075  0.52
0.0275  0.085  0.55
0.0275  0.095  0.57
0.0275  0.105  0.52
0.0275  0.115  0.45
0.0275  0.125  0.39
0.0275  0.135  0.51
0.0275  0.145  0.42
0.0275  0.155  0.33
0.0275  0.165  0.3
0.0275  0.175  0.24
0.0275  0.185  0.29
0.0275  0.195  0.24
0.0275  0.205  0.2
0.0275  0.215  0.16
0.0275  0.225  0.16
0.0275  0.235  0.11
0.0275  0.245  0.13
0.0275  0.255  0.1
0.0275  0.265  0.1
0.0275  0.275  0.1
0.0275  0.285  0.05
0.0275  0.295  0.07
0.0275  0.305  0.06
0.0275  0.315  0.04
0.0275  0.325  0.01
0.0275  0.335  0.02
0.0275  0.345  0.03
0.0275  0.355  0.02
0.0275  0.365  0.02
0.0275  0.375  0.01
0.0275  0.395  0.02
0.0325  0.065  0.47
0.0325  0.075  0.47
0.0325  0.085  0.5
0.0325  0.095  0.39
0.0325  0.105  0.45
0.0325  0.115  0.43
0.0325  0.125  0.34
0.0325  0.135  0.34
0.0325  0.145  0.36
0.0325  0.155  0.36
0.0325  0.165  0.29
0.0325  0.175  0.31
0.0325  0.185  0.22
0.0325  0.195  0.18
0.0325  0.205  0.16
0.0325  0.215  0.16
0.0325  0.225  0.13
0.0325  0.235  0.11
0.0325  0.245  0.11
0.0325  0.255  0.09
0.0325  0.265  0.06
0.0325  0.275  0.08
0.0325  0.285  0.11
0.0325  0.295  0.05
0.0325  0.305  0.06
0.0325  0.315  0.04
0.0325  0.325  0.04
0.0325  0.335  0.02
0.0325  0.345  0.02
0.0325  0.355  0.02
0.0325  0.365  0.01
0.0325  0.375  0.01
0.0325  0.395  0.01
0.0375  0.085  0.39
0.0375  0.095  0.4
0.0375  0.105  0.36
0.0375  0.115  0.33
0.0375  0.125  0.36
0.0375  0.135  0.28
0.0375  0.145  0.33
0.0375  0.155  0.23
0.0375  0.165  0.26
0.0375  0.175  0.24
0.0375  0.185  0.22
0.0375  0.195  0.15
0.0375  0.205  0.19
0.0375  0.215  0.16
0.0375  0.225  0.14
0.0375  0.235  0.1
0.0375  0.245  0.1
0.0375  0.255  0.06
0.0375  0.265  0.09
0.0375  0.275  0.06
0.0375  0.285  0.1
0.0375  0.295  0.07
0.0375  0.305  0.06
0.0375  0.315  0.05
0.0375  0.325  0.04
0.0375  0.335  0.02
0.0375  0.345  0.03
0.0375  0.355  0.02
0.0375  0.365  0.01
0.0375  0.375  0.01
0.0375  0.385  0.01
0.0375  0.395  0.01
0.0425  0.095  0.33
0.0425  0.105  0.28
0.0425  0.115  0.3
0.0425  0.125  0.31
0.0425  0.135  0.27
0.0425  0.145  0.29
0.0425  0.155  0.21
0.0425  0.165  0.21
0.0425  0.175  0.2
0.0425  0.185  0.12
0.0425  0.195  0.17
0.0425  0.205  0.13
0.0425  0.215  0.1
0.0425  0.225  0.13
0.0425  0.235  0.07
0.0425  0.245  0.06
0.0425  0.255  0.09
0.0425  0.265  0.06
0.0425  0.275  0.05
0.0425  0.285  0.05
0.0425  0.295  0.04
0.0425  0.305  0.04
0.0425  0.315  0.02
0.0425  0.325  0.02
0.0425  0.335  0.02
0.0425  0.345  0.01
0.0425  0.355  0.02
0.0425  0.365  0.01
0.0425  0.385  0.02
0.0475  0.095  0.24
0.0475  0.105  0.29
0.0475  0.115  0.27
0.0475  0.125  0.23
0.0475  0.135  0.22
0.0475  0.145  0.24
0.0475  0.155  0.2
0.0475  0.165  0.24
0.0475  0.175  0.16
0.0475  0.185  0.14
0.0475  0.195  0.16
0.0475  0.205  0.12
0.0475  0.215  0.09
0.0475  0.225  0.09
0.0475  0.235  0.09
0.0475  0.245  0.08
0.0475  0.255  0.07
0.0475  0.265  0.06
0.0475  0.275  0.05
0.0475  0.285  0.04
0.0475  0.295  0.03
0.0475  0.305  0.03
0.0475  0.315  0.05
0.0475  0.325  0.03
0.0475  0.335  0.02
0.0475  0.345  0.02
0.0475  0.355  0.01
0.0475  0.365  0.02
0.0475  0.375  0.01
0.0475  0.385  0.01
0.0475  0.395  0.01
0.0525  0.105  0.21
0.0525  0.115  0.22
0.0525  0.125  0.26
0.0525  0.135  0.2
0.0525  0.145  0.21
0.0525  0.155  0.18
0.0525  0.165  0.15
0.0525  0.175  0.17
0.0525  0.185  0.13
0.0525  0.195  0.08
0.0525  0.205  0.07
0.0525  0.215  0.11
0.0525  0.225  0.09
0.0525  0.235  0.07
0.0525  0.245  0.09
0.0525  0.255  0.06
0.0525  0.265  0.06
0.0525  0.275  0.04
0.0525  0.285  0.05
0.0525  0.295  0.05
0.0525  0.305  0.01
0.0525  0.315  0.02
0.0525  0.325  0.02
0.0525  0.335  0.02
0.0525  0.345  0.03
0.0525  0.365  0.01
0.0525  0.375  0.01
0.0525  0.385  0.01
0.0525  0.395  0.01
0.0575  0.125  0.22
0.0575  0.135  0.15
0.0575  0.145  0.17
0.0575  0.155  0.13
0.0575  0.165  0.12
0.0575  0.175  0.12
0.0575  0.185  0.14
0.0575  0.195  0.11
0.0575  0.205  0.07
0.0575  0.215  0.06
0.0575  0.225  0.08
0.0575  0.235  0.06
0.0575  0.245  0.08
0.0575  0.255  0.07
0.0575  0.265  0.04
0.0575  0.275  0.03
0.0575  0.285  0.03
0.0575  0.295  0.05
0.0575  0.305  0.02
0.0575  0.325  0.01
0.0575  0.335  0.03
0.0575  0.345  0.03
0.0575  0.355  0.01
0.0575  0.365  0.01
0.0575  0.375  0.01
0.0575  0.395  0.01
0.0625  0.135  0.13
0.0625  0.145  0.15
0.0625  0.155  0.17
0.0625  0.165  0.12
0.0625  0.175  0.09
0.0625  0.185  0.15
0.0625  0.195  0.09
0.0625  0.205  0.06
0.0625  0.215  0.07
0.0625  0.225  0.05
0.0625  0.235  0.09
0.0625  0.245  0.04
0.0625  0.255  0.02
0.0625  0.265  0.04
0.0625  0.275  0.03
0.0625  0.285  0.02
0.0625  0.295  0.02
0.0625  0.305  0.03
0.0625  0.315  0.01
0.0625  0.325  0.01
0.0625  0.335  0.02
0.0625  0.345  0.02
0.0625  0.355  0.01
0.0625  0.365  0.02
0.0625  0.375  0.01
0.0625  0.385  0.01
0.0675  0.145  0.09
0.0675  0.155  0.1
0.0675  0.165  0.08
0.0675  0.175  0.1
0.0675  0.185  0.08
0.0675  0.195  0.09
0.0675  0.205  0.07
0.0675  0.215  0.06
0.0675  0.225  0.05
0.0675  0.235  0.04
0.0675  0.245  0.05
0.0675  0.255  0.06
0.0675  0.265  0.03
0.0675  0.275  0.05
0.0675  0.285  0.02
0.0675  0.295  0.03
0.0675  0.305  0.02
0.0675  0.315  0.02
0.0675  0.325  0.01
0.0675  0.335  0.02
0.0675  0.345  0.01
0.0675  0.355  0.02
0.0675  0.365  0.01
0.0675  0.375  0.03
0.0675  0.385  0.01
0.0675  0.395  0.01
0.0725  0.155  0.11
0.0725  0.165  0.09
0.0725  0.175  0.06
0.0725  0.185  0.07
0.0725  0.195  0.06
0.0725  0.205  0.04
0.0725  0.215  0.06
0.0725  0.225  0.04
0.0725  0.235  0.05
0.0725  0.245  0.01
0.0725  0.255  0.01
0.0725  0.265  0.03
0.0725  0.275  0.04
0.0725  0.285  0.01
0.0725  0.295  0.01
0.0725  0.305  0.02
0.0725  0.315  0.04
0.0725  0.325  0.01
0.0725  0.335  0.02
0.0725  0.345  0.01
0.0725  0.355  0.01
0.0725  0.365  0.01
0.0725  0.385  0.01
0.0725  0.395  0.01
0.0775  0.155  0.1
0.0775  0.165  0.05
0.0775  0.175  0.09
0.0775  0.185  0.05
0.0775  0.195  0.04
0.0775  0.205  0.04
0.0775  0.215  0.05
0.0775  0.225  0.03
0.0775  0.235  0.04
0.0775  0.245  0.03
0.0775  0.255  0.05
0.0775  0.265  0.04
0.0775  0.275  0.03
0.0775  0.285  0.03
0.0775  0.295  0.03
0.0775  0.305  0.01
0.0775  0.315  0.01
0.0775  0.325  0.04
0.0775  0.335  0.02
0.0775  0.345  0.01
0.0775  0.375  0.01
0.0775  0.395  0.01
0.0825  0.165  0.07
0.0825  0.175  0.08
0.0825  0.185  0.04
0.0825  0.195  0.03
0.0825  0.205  0.04
0.0825  0.215  0.02
0.0825  0.225  0.03
0.0825  0.235  0.04
0.0825  0.245  0.02
0.0825  0.255  0.02
0.0825  0.265  0.02
0.0825  0.275  0.02
0.0825  0.285  0.02
0.0825  0.315  0.01
0.0825  0.325  0.01
0.0825  0.355  0.01
0.0825  0.375  0.01
0.0825  0.395  0.01
0.0875  0.175  0.03
0.0875  0.185  0.04
0.0875  0.195  0.03
0.0875  0.205  0.01
0.0875  0.215  0.04
0.0875  0.225  0.03
0.0875  0.235  0.01
0.0875  0.245  0.02
0.0875  0.255  0.01
0.0875  0.265  0.03
0.0875  0.275  0.01
0.0875  0.285  0.01
0.0875  0.295  0.01
0.0875  0.305  0.01
0.0875  0.325  0.01
0.0875  0.335  0.01
0.0875  0.345  0.01
0.0875  0.385  0.02
0.0875  0.395  0.01
0.0925  0.185  0.02
0.0925  0.195  0.03
0.0925  0.215  0.02
0.0925  0.225  0.01
0.0925  0.235  0.02
0.0925  0.245  0.01
0.0925  0.255  0.01
0.0925  0.275  0.01
0.0925  0.285  0.01
0.0925  0.305  0.01
0.0925  0.325  0.01
0.0925  0.345  0.01
0.0925  0.355  0.01
0.0925  0.365  0.01
0.0925  0.375  0.01
0.0925  0.395  0.01
0.0975  0.195  0.01
0.0975  0.205  0.03
0.0975  0.215  0.01
0.0975  0.225  0.01
0.0975  0.235  0.01
0.0975  0.245  0.01
0.0975  0.255  0.02
0.0975  0.265  0.01
0.0975  0.275  0.01
0.0975  0.285  0.01
0.0975  0.295  0.02
0.0975  0.315  0.01
0.0975  0.335  0.01
0.0975  0.345  0.01
0.0975  0.355  0.02
0.0975  0.365  0.01


==> q2_6_to_7.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 6.00 < q2 < 7.00 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.0975  0.21375  0.01
-0.0975  0.27375  0.01
-0.0975  0.28125  0.01
-0.0925  0.19875  0.01
-0.0925  0.21375  0.01
-0.0925  0.22125  0.01
-0.0925  0.23625  0.01
-0.0925  0.26625  0.01
-0.0925  0.27375  0.01
-0.0875  0.18375  0.01
-0.0875  0.19875  0.01
-0.0875  0.21375  0.01
-0.0875  0.22125  0.01
-0.0875  0.29625  0.01
-0.0825  0.17625  0.01
-0.0825  0.18375  0.01
-0.0825  0.19125  0.01
-0.0825  0.19875  0.01
-0.0825  0.21375  0.01
-0.0825  0.22125  0.01
-0.0825  0.22875  0.01
-0.0825  0.24375  0.01
-0.0825  0.25875  0.01
-0.0825  0.29625  0.01
-0.0775  0.16125  0.01
-0.0775  0.16875  0.02
-0.0775  0.17625  0.01
-0.0775  0.18375  0.01
-0.0775  0.19875  0.01
-0.0775  0.21375  0.01
-0.0775  0.22125  0.01
-0.0775  0.22875  0.01
-0.0775  0.24375  0.01
-0.0775  0.27375  0.01
-0.0725  0.14625  0.02
-0.0725  0.15375  0.01
-0.0725  0.16125  0.01
-0.0725  0.16875  0.01
-0.0725  0.17625  0.01
-0.0725  0.18375  0.01
-0.0725  0.20625  0.01
-0.0725  0.21375  0.01
-0.0725  0.22125  0.01
-0.0725  0.22875  0.01
-0.0725  0.25875  0.01
-0.0725  0.28875  0.01
-0.0675  0.13875  0.02
-0.0675  0.14625  0.02
-0.0675  0.15375  0.02
-0.0675  0.16125  0.04
-0.0675  0.16875  0.02
-0.0675  0.18375  0.02
-0.0675  0.19125  0.01
-0.0675  0.19875  0.01
-0.0675  0.20625  0.01
-0.0675  0.22125  0.01
-0.0675  0.22875  0.01
-0.0675  0.23625  0.01
-0.0675  0.24375  0.01
-0.0675  0.25125  0.01
-0.0675  0.28125  0.01
-0.0675  0.28875  0.01
-0.0625  0.13125  0.05
-0.0625  0.13875  0.06
-0.0625  0.14625  0.02
-0.0625  0.15375  0.03
-0.0625  0.16125  0.02
-0.0625  0.16875  0.03
-0.0625  0.17625  0.04
-0.0625  0.18375  0.03
-0.0625  0.19125  0.01
-0.0625  0.20625  0.01
-0.0625  0.22125  0.01
-0.0625  0.22875  0.01
-0.0625  0.23625  0.01
-0.0625  0.25125  0.01
-0.0625  0.26625  0.01
-0.0625  0.29625  0.01
-0.0575  0.11625  0.06
-0.0575  0.12375  0.03
-0.0575  0.13125  0.03
-0.0575  0.13875  0.04
-0.0575  0.14625  0.02
-0.0575  0.15375  0.03
-0.0575  0.16125  0.03
-0.0575  0.16875  0.01
-0.0575  0.17625  0.01
-0.0575  0.18375  0.01
-0.0575  0.19125  0.01
-0.0575  0.20625  0.02
-0.0575  0.21375  0.01
-0.0575  0.22125  0.02
-0.0575  0.24375  0.01
-0.0575  0.25125  0.01
-0.0575  0.25875  0.01
-0.0575  0.26625  0.01
-0.0575  0.27375  0.01
-0.0525  0.10875  0.08
-0.0525  0.11625  0.03
-0.0525  0.12375  0.07
-0.0525  0.13125  0.04
-0.0525  0.13875  0.02
-0.0525  0.14625  0.06
-0.0525  0.15375  0.06
-0.0525  0.16125  0.04
-0.0525  0.16875  0.03
-0.0525  0.17625  0.02
-0.0525  0.18375  0.03
-0.0525  0.19125  0.03
-0.0525  0.19875  0.02
-0.0525  0.20625  0.01
-0.0525  0.21375  0.01
-0.0525  0.22125  0.01
-0.0525  0.22875  0.01
-0.0525  0.23625  0.01
-0.0525  0.24375  0.01
-0.0525  0.25125  0.01
-0.0525  0.25875  0.01
-0.0525  0.26625  0.01
-0.0525  0.29625  0.01
-0.0475  0.10125  0.06
-0.0475  0.10875  0.04
-0.0475  0.11625  0.07
-0.0475  0.12375  0.05
-0.0475  0.13125  0.05
-0.0475  0.13875  0.03
-0.0475  0.14625  0.05
-0.0475  0.15375  0.04
-0.0475  0.16125  0.01
-0.0475  0.16875  0.03
-0.0475  0.17625  0.02
-0.0475  0.18375  0.03
-0.0475  0.19125  0.02
-0.0475  0.19875  0.04
-0.0475  0.20625  0.01
-0.0475  0.21375  0.01
-0.0475  0.22125  0.04
-0.0475  0.22875  0.01
-0.0475  0.23625  0.03
-0.0475  0.24375  0.02
-0.0475  0.25125  0.01
-0.0475  0.25875  0.01
-0.0475  0.27375  0.01
-0.0475  0.28125  0.01
-0.0475  0.28875  0.01
-0.0475  0.29625  0.01
-0.0425  0.08625  0.11
-0.0425  0.09375  0.08
-0.0425  0.10125  0.09
-0.0425  0.10875  0.08
-0.0425  0.11625  0.09
-0.0425  0.12375  0.04
-0.0425  0.13125  0.03
-0.0425  0.13875  0.04
-0.0425  0.14625  0.05
-0.0425  0.15375  0.06
-0.0425  0.16125  0.03
-0.0425  0.16875  0.03
-0.0425  0.17625  0.04
-0.0425  0.18375  0.04
-0.0425  0.19125  0.03
-0.0425  0.19875  0.02
-0.0425  0.20625  0.03
-0.0425  0.21375  0.02
-0.0425  0.22125  0.01
-0.0425  0.22875  0.02
-0.0425  0.23625  0.03
-0.0425  0.24375  0.01
-0.0425  0.25125  0.01
-0.0425  0.25875  0.01
-0.0425  0.26625  0.01
-0.0425  0.29625  0.01
-0.0375  0.07875  0.17
-0.0375  0.08625  0.16
-0.0375  0.09375  0.13
-0.0375  0.10125  0.08
-0.0375  0.10875  0.1
-0.0375  0.11625  0.07
-0.0375  0.12375  0.11
-0.0375  0.13125  0.1
-0.0375  0.13875  0.08
-0.0375  0.14625  0.07
-0.0375  0.15375  0.06
-0.0375  0.16125  0.09
-0.0375  0.16875  0.06
-0.0375  0.17625  0.06
-0.0375  0.18375  0.03
-0.0375  0.19125  0.02
-0.0375  0.19875  0.02
-0.0375  0.20625  0.02
-0.0375  0.21375  0.02
-0.0375  0.22125  0.01
-0.0375  0.22875  0.03
-0.0375  0.23625  0.01
-0.0375  0.24375  0.02
-0.0375  0.25125  0.02
-0.0375  0.25875  0.02
-0.0375  0.27375  0.02
-0.0375  0.28125  0.01
-0.0375  0.28875  0.01
-0.0375  0.29625  0.01
-0.0325  0.07125  0.2
-0.0325  0.07875  0.16
-0.0325  0.08625  0.09
-0.0325  0.09375  0.15
-0.0325  0.10125  0.14
-0.0325  0.10875  0.11
-0.0325  0.11625  0.15
-0.0325  0.12375  0.08
-0.0325  0.13125  0.06
-0.0325  0.13875  0.08
-0.0325  0.14625  0.09
-0.0325  0.15375  0.07
-0.0325  0.16125  0.1
-0.0325  0.16875  0.05
-0.0325  0.17625  0.03
-0.0325  0.18375  0.05
-0.0325  0.19125  0.04
-0.0325  0.19875  0.04
-0.0325  0.20625  0.02
-0.0325  0.21375  0.02
-0.0325  0.22125  0.04
-0.0325  0.22875  0.03
-0.0325  0.23625  0.02
-0.0325  0.24375  0.01
-0.0325  0.25125  0.01
-0.0325  0.25875  0.01
-0.0325  0.27375  0.01
-0.0325  0.28125  0.01
-0.0325  0.28875  0.01
-0.0325  0.29625  0.01
-0.0275  0.05625  0.19
-0.0275  0.06375  0.27
-0.0275  0.07125  0.22
-0.0275  0.07875  0.21
-0.0275  0.08625  0.14
-0.0275  0.09375  0.2
-0.0275  0.10125  0.17
-0.0275  0.10875  0.13
-0.0275  0.11625  0.1
-0.0275  0.12375  0.1
-0.0275  0.13125  0.08
-0.0275  0.13875  0.1
-0.0275  0.14625  0.08
-0.0275  0.15375  0.13
-0.0275  0.16125  0.09
-0.0275  0.16875  0.04
-0.0275  0.17625  0.08
-0.0275  0.18375  0.05
-0.0275  0.19125  0.06
-0.0275  0.19875  0.03
-0.0275  0.20625  0.04
-0.0275  0.21375  0.03
-0.0275  0.22125  0.02
-0.0275  0.22875  0.04
-0.0275  0.23625  0.02
-0.0275  0.24375  0.02
-0.0275  0.25875  0.01
-0.0275  0.26625  0.01
-0.0275  0.27375  0.01
-0.0275  0.28125  0.03
-0.0275  0.28875  0.01
-0.0275  0.29625  0.01
-0.0225  0.04875  0.32
-0.0225  0.05625  0.32
-0.0225  0.06375  0.28
-0.0225  0.07125  0.28
-0.0225  0.07875  0.26
-0.0225  0.08625  0.22
-0.0225  0.09375  0.21
-0.0225  0.10125  0.2
-0.0225  0.10875  0.17
-0.0225  0.11625  0.18
-0.0225  0.12375  0.14
-0.0225  0.13125  0.15
-0.0225  0.13875  0.12
-0.0225  0.14625  0.09
-0.0225  0.15375  0.05
-0.0225  0.16125  0.09
-0.0225  0.16875  0.06
-0.0225  0.17625  0.07
-0.0225  0.18375  0.06
-0.0225  0.19125  0.04
-0.0225  0.19875  0.02
-0.0225  0.20625  0.03
-0.0225  0.21375  0.05
-0.0225  0.22125  0.02
-0.0225  0.22875  0.02
-0.0225  0.23625  0.02
-0.0225  0.24375  0.05
-0.0225  0.25125  0.02
-0.0225  0.25875  0.03
-0.0225  0.27375  0.02
-0.0225  0.28125  0.01
-0.0225  0.29625  0.01
-0.0175  0.04125  0.38
-0.0175  0.04875  0.43
-0.0175  0.05625  0.33
-0.0175  0.06375  0.33
-0.0175  0.07125  0.3
-0.0175  0.07875  0.29
-0.0175  0.08625  0.27
-0.0175  0.09375  0.23
-0.0175  0.10125  0.21
-0.0175  0.10875  0.23
-0.0175  0.11625  0.19
-0.0175  0.12375  0.18
-0.0175  0.13125  0.11
-0.0175  0.13875  0.15
-0.0175  0.14625  0.1
-0.0175  0.15375  0.11
-0.0175  0.16125  0.06
-0.0175  0.16875  0.1
-0.0175  0.17625  0.06
-0.0175  0.18375  0.06
-0.0175  0.19125  0.08
-0.0175  0.19875  0.06
-0.0175  0.20625  0.05
-0.0175  0.21375  0.03
-0.0175  0.22125  0.03
-0.0175  0.22875  0.06
-0.0175  0.23625  0.03
-0.0175  0.24375  0.01
-0.0175  0.25125  0.01
-0.0175  0.25875  0.01
-0.0175  0.26625  0.01
-0.0175  0.28125  0.01
-0.0175  0.28875  0.02
-0.0175  0.29625  0.01
-0.0125  0.02625  0.51
-0.0125  0.03375  0.48
-0.0125  0.04125  0.51
-0.0125  0.04875  0.46
-0.0125  0.05625  0.43
-0.0125  0.06375  0.27
-0.0125  0.07125  0.31
-0.0125  0.07875  0.3
-0.0125  0.08625  0.32
-0.0125  0.09375  0.28
-0.0125  0.10125  0.28
-0.0125  0.10875  0.26
-0.0125  0.11625  0.19
-0.0125  0.12375  0.16
-0.0125  0.13125  0.18
-0.0125  0.13875  0.16
-0.0125  0.14625  0.14
-0.0125  0.15375  0.11
-0.0125  0.16125  0.08
-0.0125  0.16875  0.1
-0.0125  0.17625  0.13
-0.0125  0.18375  0.04
-0.0125  0.19125  0.1
-0.0125  0.19875  0.05
-0.0125  0.20625  0.03
-0.0125  0.21375  0.05
-0.0125  0.22125  0.01
-0.0125  0.22875  0.03
-0.0125  0.23625  0.02
-0.0125  0.24375  0.04
-0.0125  0.25125  0.02
-0.0125  0.25875  0.01
-0.0125  0.26625  0.03
-0.0125  0.27375  0.02
-0.0125  0.28125  0.02
-0.0125  0.28875  0.01
-0.0075  0.01875  0.54
-0.0075  0.02625  0.57
-0.0075  0.03375  0.56
-0.0075  0.04125  0.59
-0.0075  0.04875  0.5
-0.0075  0.05625  0.42
-0.0075  0.06375  0.43
-0.0075  0.07125  0.38
-0.0075  0.07875  0.36
-0.0075  0.08625  0.37
-0.0075  0.09375  0.26
-0.0075  0.10125  0.26
-0.0075  0.10875  0.22
-0.0075  0.11625  0.26
-0.0075  0.12375  0.19
-0.0075  0.13125  0.21
-0.0075  0.13875  0.18
-0.0075  0.14625  0.12
-0.0075  0.15375  0.13
-0.0075  0.16125  0.12
-0.0075  0.16875  0.08
-0.0075  0.17625  0.11
-0.0075  0.18375  0.1
-0.0075  0.19125  0.07
-0.0075  0.19875  0.07
-0.0075  0.20625  0.05
-0.0075  0.21375  0.07
-0.0075  0.22125  0.04
-0.0075  0.22875  0.02
-0.0075  0.23625  0.03
-0.0075  0.24375  0.01
-0.0075  0.25125  0.02
-0.0075  0.25875  0.01
-0.0075  0.26625  0.01
-0.0075  0.27375  0.01
-0.0075  0.28125  0.01
-0.0075  0.29625  0.02
-0.0025  0.01125  0.74
-0.0025  0.01875  0.67
-0.0025  0.02625  0.68
-0.0025  0.03375  0.64
-0.0025  0.04125  0.6
-0.0025  0.04875  0.6
-0.0025  0.05625  0.56
-0.0025  0.06375  0.5
-0.0025  0.07125  0.44
-0.0025  0.07875  0.38
-0.0025  0.08625  0.42
-0.0025  0.09375  0.38
-0.0025  0.10125  0.32
-0.0025  0.10875  0.3
-0.0025  0.11625  0.26
-0.0025  0.12375  0.18
-0.0025  0.13125  0.22
-0.0025  0.13875  0.2
-0.0025  0.14625  0.19
-0.0025  0.15375  0.14
-0.0025  0.16125  0.15
-0.0025  0.16875  0.13
-0.0025  0.17625  0.1
-0.0025  0.18375  0.1
-0.0025  0.19125  0.1
-0.0025  0.19875  0.07
-0.0025  0.20625  0.04
-0.0025  0.21375  0.08
-0.0025  0.22125  0.05
-0.0025  0.22875  0.04
-0.0025  0.23625  0.03
-0.0025  0.24375  0.02
-0.0025  0.25125  0.05
-0.0025  0.25875  0.05
-0.0025  0.26625  0.02
-0.0025  0.27375  0.04
-0.0025  0.28125  0.03
-0.0025  0.28875  0.01
-0.0025  0.29625  0.03
0.0025  0.01125  0.93
0.0025  0.01875  0.79
0.0025  0.02625  0.82
0.0025  0.03375  0.75
0.0025  0.04125  0.69
0.0025  0.04875  0.67
0.0025  0.05625  0.58
0.0025  0.06375  0.53
0.0025  0.07125  0.52
0.0025  0.07875  0.47
0.0025  0.08625  0.45
0.0025  0.09375  0.35
0.0025  0.10125  0.31
0.0025  0.10875  0.28
0.0025  0.11625  0.26
0.0025  0.12375  0.24
0.0025  0.13125  0.2
0.0025  0.13875  0.24
0.0025  0.14625  0.2
0.0025  0.15375  0.19
0.0025  0.16125  0.14
0.0025  0.16875  0.17
0.0025  0.17625  0.11
0.0025  0.18375  0.11
0.0025  0.19125  0.1
0.0025  0.19875  0.07
0.0025  0.20625  0.06
0.0025  0.21375  0.07
0.0025  0.22125  0.04
0.0025  0.22875  0.02
0.0025  0.23625  0.03
0.0025  0.24375  0.02
0.0025  0.25125  0.04
0.0025  0.25875  0.03
0.0025  0.26625  0.01
0.0025  0.27375  0.01
0.0025  0.28125  0.01
0.0025  0.28875  0.01
0.0025  0.29625  0.02
0.0075  0.01875  0.89
0.0075  0.02625  0.85
0.0075  0.03375  0.84
0.0075  0.04125  0.73
0.0075  0.04875  0.71
0.0075  0.05625  0.67
0.0075  0.06375  0.66
0.0075  0.07125  0.56
0.0075  0.07875  0.47
0.0075  0.08625  0.47
0.0075  0.09375  0.44
0.0075  0.10125  0.31
0.0075  0.10875  0.33
0.0075  0.11625  0.34
0.0075  0.12375  0.23
0.0075  0.13125  0.22
0.0075  0.13875  0.18
0.0075  0.14625  0.21
0.0075  0.15375  0.18
0.0075  0.16125  0.13
0.0075  0.16875  0.14
0.0075  0.17625  0.11
0.0075  0.18375  0.12
0.0075  0.19125  0.09
0.0075  0.19875  0.06
0.0075  0.20625  0.05
0.0075  0.21375  0.08
0.0075  0.22125  0.08
0.0075  0.22875  0.05
0.0075  0.23625  0.04
0.0075  0.24375  0.03
0.0075  0.25125  0.02
0.0075  0.25875  0.02
0.0075  0.26625  0.01
0.0075  0.28125  0.01
0.0075  0.28875  0.01
0.0075  0.29625  0.01
0.0125  0.02625  0.76
0.0125  0.03375  0.79
0.0125  0.04125  0.72
0.0125  0.04875  0.71
0.0125  0.05625  0.67
0.0125  0.06375  0.65
0.0125  0.07125  0.56
0.0125  0.07875  0.52
0.0125  0.08625  0.47
0.0125  0.09375  0.44
0.0125  0.10125  0.36
0.0125  0.10875  0.34
0.0125  0.11625  0.36
0.0125  0.12375  0.3
0.0125  0.13125  0.29
0.0125  0.13875  0.27
0.0125  0.14625  0.28
0.0125  0.15375  0.21
0.0125  0.16125  0.19
0.0125  0.16875  0.18
0.0125  0.17625  0.12
0.0125  0.18375  0.13
0.0125  0.19125  0.16
0.0125  0.19875  0.11
0.0125  0.20625  0.06
0.0125  0.21375  0.08
0.0125  0.22125  0.04
0.0125  0.22875  0.05
0.0125  0.23625  0.04
0.0125  0.24375  0.04
0.0125  0.25125  0.04
0.0125  0.25875  0.03
0.0125  0.26625  0.04
0.0125  0.27375  0.01
0.0125  0.28125  0.01
0.0125  0.28875  0.02
0.0125  0.29625  0.02
0.0175  0.04125  0.7
0.0175  0.04875  0.69
0.0175  0.05625  0.66
0.0175  0.06375  0.65
0.0175  0.07125  0.57
0.0175  0.07875  0.51
0.0175  0.08625  0.46
0.0175  0.09375  0.49
0.0175  0.10125  0.42
0.0175  0.10875  0.37
0.0175  0.11625  0.3
0.0175  0.12375  0.28
0.0175  0.13125  0.31
0.0175  0.13875  0.27
0.0175  0.14625  0.19
0.0175  0.15375  0.17
0.0175  0.16125  0.17
0.0175  0.16875  0.17
0.0175  0.17625  0.13
0.0175  0.18375  0.14
0.0175  0.19125  0.17
0.0175  0.19875  0.07
0.0175  0.20625  0.07
0.0175  0.21375  0.09
0.0175  0.22125  0.07
0.0175  0.22875  0.05
0.0175  0.23625  0.02
0.0175  0.24375  0.03
0.0175  0.25125  0.01
0.0175  0.25875  0.02
0.0175  0.26625  0.02
0.0175  0.27375  0.02
0.0175  0.28125  0.03
0.0175  0.28875  0.01
0.0175  0.29625  0.01
0.0225  0.04875  0.65
0.0225  0.05625  0.65
0.0225  0.06375  0.63
0.0225  0.07125  0.55
0.0225  0.07875  0.5
0.0225  0.08625  0.49
0.0225  0.09375  0.44
0.0225  0.10125  0.38
0.0225  0.10875  0.36
0.0225  0.11625  0.28
0.0225  0.12375  0.3
0.0225  0.13125  0.26
0.0225  0.13875  0.27
0.0225  0.14625  0.18
0.0225  0.15375  0.21
0.0225  0.16125  0.15
0.0225  0.16875  0.15
0.0225  0.17625  0.16
0.0225  0.18375  0.15
0.0225  0.19125  0.12
0.0225  0.19875  0.08
0.0225  0.20625  0.05
0.0225  0.21375  0.07
0.0225  0.22125  0.07
0.0225  0.22875  0.05
0.0225  0.23625  0.06
0.0225  0.24375  0.03
0.0225  0.25125  0.04
0.0225  0.25875  0.02
0.0225  0.26625  0.03
0.0225  0.27375  0.03
0.0225  0.28125  0.03
0.0225  0.28875  0.03
0.0275  0.05625  0.63
0.0275  0.06375  0.6
0.0275  0.07125  0.55
0.0275  0.07875  0.58
0.0275  0.08625  0.51
0.0275  0.09375  0.38
0.0275  0.10125  0.46
0.0275  0.10875  0.35
0.0275  0.11625  0.35
0.0275  0.12375  0.28
0.0275  0.13125  0.22
0.0275  0.13875  0.26
0.0275  0.14625  0.25
0.0275  0.15375  0.19
0.0275  0.16125  0.18
0.0275  0.16875  0.18
0.0275  0.17625  0.12
0.0275  0.18375  0.11
0.0275  0.19125  0.09
0.0275  0.19875  0.07
0.0275  0.20625  0.11
0.0275  0.21375  0.09
0.0275  0.22125  0.09
0.0275  0.22875  0.06
0.0275  0.23625  0.04
0.0275  0.24375  0.02
0.0275  0.25125  0.04
0.0275  0.25875  0.03
0.0275  0.26625  0.03
0.0275  0.27375  0.02
0.0275  0.28125  0.02
0.0275  0.28875  0.01
0.0325  0.07125  0.44
0.0325  0.07875  0.49
0.0325  0.08625  0.45
0.0325  0.09375  0.44
0.0325  0.10125  0.39
0.0325  0.10875  0.34
0.0325  0.11625  0.34
0.0325  0.12375  0.3
0.0325  0.13125  0.25
0.0325  0.13875  0.24
0.0325  0.14625  0.22
0.0325  0.15375  0.17
0.0325  0.16125  0.19
0.0325  0.16875  0.16
0.0325  0.17625  0.14
0.0325  0.18375  0.13
0.0325  0.19125  0.09
0.0325  0.19875  0.15
0.0325  0.20625  0.13
0.0325  0.21375  0.09
0.0325  0.22125  0.07
0.0325  0.22875  0.05
0.0325  0.23625  0.01
0.0325  0.24375  0.05
0.0325  0.25125  0.03
0.0325  0.25875  0.02
0.0325  0.26625  0.03
0.0325  0.27375  0.01
0.0325  0.28125  0.04
0.0325  0.28875  0.01
0.0325  0.29625  0.01
0.0375  0.07875  0.44
0.0375  0.08625  0.44
0.0375  0.09375  0.45
0.0375  0.10125  0.38
0.0375  0.10875  0.27
0.0375  0.11625  0.32
0.0375  0.12375  0.32
0.0375  0.13125  0.34
0.0375  0.13875  0.24
0.0375  0.14625  0.26
0.0375  0.15375  0.18
0.0375  0.16125  0.21
0.0375  0.16875  0.16
0.0375  0.17625  0.12
0.0375  0.18375  0.13
0.0375  0.19125  0.09
0.0375  0.19875  0.1
0.0375  0.20625  0.06
0.0375  0.21375  0.09
0.0375  0.22125  0.07
0.0375  0.22875  0.03
0.0375  0.23625  0.04
0.0375  0.24375  0.03
0.0375  0.25125  0.02
0.0375  0.25875  0.05
0.0375  0.26625  0.02
0.0375  0.27375  0.02
0.0375  0.28125  0.02
0.0375  0.28875  0.01
0.0375  0.29625  0.01
0.0425  0.08625  0.41
0.0425  0.09375  0.39
0.0425  0.10125  0.36
0.0425  0.10875  0.32
0.0425  0.11625  0.31
0.0425  0.12375  0.28
0.0425  0.13125  0.24
0.0425  0.13875  0.21
0.0425  0.14625  0.22
0.0425  0.15375  0.26
0.0425  0.16125  0.16
0.0425  0.16875  0.14
0.0425  0.17625  0.16
0.0425  0.18375  0.12
0.0425  0.19125  0.14
0.0425  0.19875  0.1
0.0425  0.20625  0.08
0.0425  0.21375  0.09
0.0425  0.22125  0.04
0.0425  0.22875  0.07
0.0425  0.23625  0.04
0.0425  0.24375  0.08
0.0425  0.25125  0.04
0.0425  0.25875  0.04
0.0425  0.26625  0.03
0.0425  0.27375  0.03
0.0425  0.28125  0.03
0.0425  0.28875  0.03
0.0475  0.10125  0.34
0.0475  0.10875  0.28
0.0475  0.11625  0.27
0.0475  0.12375  0.21
0.0475  0.13125  0.23
0.0475  0.13875  0.21
0.0475  0.14625  0.2
0.0475  0.15375  0.19
0.0475  0.16125  0.15
0.0475  0.16875  0.08
0.0475  0.17625  0.13
0.0475  0.18375  0.08
0.0475  0.19125  0.09
0.0475  0.19875  0.1
0.0475  0.20625  0.07
0.0475  0.21375  0.07
0.0475  0.22125  0.07
0.0475  0.22875  0.07
0.0475  0.23625  0.04
0.0475  0.24375  0.04
0.0475  0.25125  0.05
0.0475  0.25875  0.04
0.0475  0.26625  0.02
0.0475  0.27375  0.04
0.0475  0.28125  0.02
0.0475  0.28875  0.01
0.0525  0.10875  0.3
0.0525  0.11625  0.21
0.0525  0.12375  0.27
0.0525  0.13125  0.18
0.0525  0.13875  0.22
0.0525  0.14625  0.2
0.0525  0.15375  0.17
0.0525  0.16125  0.16
0.0525  0.16875  0.1
0.0525  0.17625  0.11
0.0525  0.18375  0.1
0.0525  0.19125  0.11
0.0525  0.19875  0.1
0.0525  0.20625  0.04
0.0525  0.21375  0.07
0.0525  0.22125  0.1
0.0525  0.22875  0.06
0.0525  0.23625  0.04
0.0525  0.24375  0.05
0.0525  0.25125  0.03
0.0525  0.25875  0.03
0.0525  0.26625  0.01
0.0525  0.27375  0.02
0.0525  0.28125  0.03
0.0525  0.28875  0.03
0.0525  0.29625  0.02
0.0575  0.11625  0.22
0.0575  0.12375  0.22
0.0575  0.13125  0.24
0.0575  0.13875  0.22
0.0575  0.14625  0.18
0.0575  0.15375  0.15
0.0575  0.16125  0.11
0.0575  0.16875  0.15
0.0575  0.17625  0.09
0.0575  0.18375  0.09
0.0575  0.19125  0.07
0.0575  0.19875  0.07
0.0575  0.20625  0.09
0.0575  0.21375  0.04
0.0575  0.22125  0.05
0.0575  0.22875  0.06
0.0575  0.23625  0.06
0.0575  0.24375  0.03
0.0575  0.25125  0.04
0.0575  0.25875  0.03
0.0575  0.26625  0.01
0.0575  0.27375  0.02
0.0575  0.28125  0.02
0.0575  0.28875  0.02
0.0575  0.29625  0.01
0.0625  0.13125  0.2
0.0625  0.13875  0.17
0.0625  0.14625  0.1
0.0625  0.15375  0.1
0.0625  0.16125  0.1
0.0625  0.16875  0.13
0.0625  0.17625  0.13
0.0625  0.18375  0.1
0.0625  0.19125  0.08
0.0625  0.19875  0.08
0.0625  0.20625  0.04
0.0625  0.21375  0.03
0.0625  0.22125  0.05
0.0625  0.22875  0.05
0.0625  0.23625  0.04
0.0625  0.24375  0.02
0.0625  0.25125  0.06
0.0625  0.25875  0.04
0.0625  0.26625  0.01
0.0625  0.27375  0.01
0.0625  0.28125  0.02
0.0625  0.28875  0.01
0.0625  0.29625  0.01
0.0675  0.13875  0.11
0.0675  0.14625  0.15
0.0675  0.15375  0.1
0.0675  0.16125  0.15
0.0675  0.16875  0.1
0.0675  0.17625  0.1
0.0675  0.18375  0.1
0.0675  0.19125  0.09
0.0675  0.19875  0.05
0.0675  0.20625  0.07
0.0675  0.21375  0.05
0.0675  0.22125  0.05
0.0675  0.22875  0.04
0.0675  0.23625  0.03
0.0675  0.24375  0.04
0.0675  0.25125  0.02
0.0675  0.25875  0.03
0.0675  0.26625  0.03
0.0675  0.27375  0.01
0.0675  0.28125  0.03
0.0675  0.28875  0.02
0.0675  0.29625  0.02
0.0725  0.14625  0.14
0.0725  0.15375  0.13
0.0725  0.16125  0.09
0.0725  0.16875  0.11
0.0725  0.17625  0.08
0.0725  0.18375  0.09
0.0725  0.19125  0.08
0.0725  0.19875  0.1
0.0725  0.20625  0.07
0.0725  0.21375  0.05
0.0725  0.22125  0.04
0.0725  0.22875  0.04
0.0725  0.23625  0.03
0.0725  0.24375  0.03
0.0725  0.25125  0.03
0.0725  0.25875  0.04
0.0725  0.27375  0.02
0.0725  0.28125  0.02
0.0725  0.28875  0.01
0.0725  0.29625  0.01
0.0775  0.16125  0.11
0.0775  0.16875  0.08
0.0775  0.17625  0.07
0.0775  0.18375  0.09
0.0775  0.19125  0.08
0.0775  0.19875  0.06
0.0775  0.20625  0.04
0.0775  0.21375  0.06
0.0775  0.22125  0.03
0.0775  0.22875  0.02
0.0775  0.23625  0.03
0.0775  0.24375  0.04
0.0775  0.25125  0.02
0.0775  0.25875  0.01
0.0775  0.26625  0.01
0.0775  0.27375  0.01
0.0775  0.28125  0.02
0.0775  0.28875  0.01
0.0775  0.29625  0.01
0.0825  0.16875  0.09
0.0825  0.17625  0.09
0.0825  0.18375  0.05
0.0825  0.19125  0.04
0.0825  0.19875  0.05
0.0825  0.20625  0.03
0.0825  0.21375  0.03
0.0825  0.22125  0.04
0.0825  0.22875  0.04
0.0825  0.23625  0.03
0.0825  0.24375  0.02
0.0825  0.25125  0.03
0.0825  0.25875  0.03
0.0825  0.26625  0.01
0.0825  0.27375  0.01
0.0825  0.28125  0.01
0.0825  0.28875  0.01
0.0825  0.29625  0.01
0.0875  0.17625  0.07
0.0875  0.18375  0.04
0.0875  0.19125  0.02
0.0875  0.19875  0.05
0.0875  0.20625  0.02
0.0875  0.21375  0.02
0.0875  0.22125  0.04
0.0875  0.22875  0.03
0.0875  0.23625  0.02
0.0875  0.24375  0.03
0.0875  0.25125  0.04
0.0875  0.25875  0.01
0.0875  0.26625  0.03
0.0875  0.27375  0.01
0.0875  0.28125  0.02
0.0875  0.28875  0.02
0.0875  0.29625  0.01
0.0925  0.19125  0.03
0.0925  0.19875  0.05
0.0925  0.20625  0.03
0.0925  0.21375  0.02
0.0925  0.22125  0.01
0.0925  0.22875  0.04
0.0925  0.23625  0.01
0.0925  0.24375  0.02
0.0925  0.25125  0.03
0.0925  0.25875  0.02
0.0925  0.26625  0.02
0.0925  0.28125  0.01
0.0925  0.28875  0.01
0.0975  0.19875  0.02
0.0975  0.20625  0.05
0.0975  0.21375  0.02
0.0975  0.22125  0.02
0.0975  0.22875  0.04
0.0975  0.23625  0.02
0.0975  0.24375  0.02
0.0975  0.25125  0.01
0.0975  0.25875  0.02
0.0975  0.26625  0.01
0.0975  0.27375  0.03
0.0975  0.28125  0.01
0.0975  0.28875  0.01


==> q2_7_to_8.dat <==
%auto-ignore
#2D Feldman-Cousin p-values (statistical only) for AFB and FH for the decay B+->K+mumu,
# obtained from the measurements described in LHCb-PAPER-2014-007

#The q2 range for these values is 7.00 < q2 < 8.00 GeV^{2}/c^{4}

# AFB     FH   p-value
-0.0925  0.1925  0.01
-0.0875  0.1775  0.01
-0.0875  0.1875  0.01
-0.0875  0.1925  0.01
-0.0825  0.1675  0.02
-0.0825  0.1775  0.01
-0.0825  0.1825  0.01
-0.0825  0.1875  0.02
-0.0775  0.1575  0.01
-0.0775  0.1625  0.01
-0.0775  0.1675  0.02
-0.0775  0.1725  0.01
-0.0775  0.1775  0.01
-0.0775  0.1825  0.02
-0.0775  0.1875  0.01
-0.0775  0.1925  0.02
-0.0725  0.1475  0.02
-0.0725  0.1525  0.02
-0.0725  0.1575  0.02
-0.0725  0.1625  0.01
-0.0725  0.1675  0.01
-0.0725  0.1725  0.02
-0.0725  0.1775  0.02
-0.0725  0.1825  0.01
-0.0725  0.1875  0.01
-0.0725  0.1975  0.02
-0.0675  0.1375  0.03
-0.0675  0.1425  0.03
-0.0675  0.1475  0.03
-0.0675  0.1525  0.02
-0.0675  0.1575  0.03
-0.0675  0.1625  0.04
-0.0675  0.1675  0.01
-0.0675  0.1725  0.01
-0.0675  0.1775  0.02
-0.0675  0.1825  0.02
-0.0675  0.1875  0.02
-0.0675  0.1925  0.02
-0.0675  0.1975  0.01
-0.0625  0.1275  0.05
-0.0625  0.1325  0.03
-0.0625  0.1375  0.05
-0.0625  0.1425  0.05
-0.0625  0.1475  0.05
-0.0625  0.1525  0.03
-0.0625  0.1575  0.02
-0.0625  0.1625  0.02
-0.0625  0.1675  0.01
-0.0625  0.1725  0.01
-0.0625  0.1775  0.02
-0.0625  0.1825  0.02
-0.0625  0.1875  0.01
-0.0625  0.1925  0.01
-0.0625  0.1975  0.03
-0.0575  0.1175  0.06
-0.0575  0.1225  0.05
-0.0575  0.1275  0.03
-0.0575  0.1325  0.05
-0.0575  0.1375  0.02
-0.0575  0.1425  0.02
-0.0575  0.1475  0.02
-0.0575  0.1525  0.03
-0.0575  0.1575  0.04
-0.0575  0.1625  0.02
-0.0575  0.1675  0.02
-0.0575  0.1725  0.02
-0.0575  0.1775  0.02
-0.0575  0.1825  0.03
-0.0575  0.1875  0.01
-0.0575  0.1925  0.01
-0.0575  0.1975  0.01
-0.0525  0.1075  0.12
-0.0525  0.1125  0.07
-0.0525  0.1175  0.06
-0.0525  0.1225  0.02
-0.0525  0.1275  0.03
-0.0525  0.1325  0.09
-0.0525  0.1375  0.03
-0.0525  0.1425  0.03
-0.0525  0.1475  0.02
-0.0525  0.1525  0.06
-0.0525  0.1575  0.06
-0.0525  0.1625  0.04
-0.0525  0.1675  0.02
-0.0525  0.1725  0.03
-0.0525  0.1775  0.05
-0.0525  0.1825  0.02
-0.0525  0.1875  0.02
-0.0525  0.1975  0.01
-0.0475  0.0975  0.08
-0.0475  0.1025  0.1
-0.0475  0.1075  0.1
-0.0475  0.1125  0.09
-0.0475  0.1175  0.06
-0.0475  0.1225  0.06
-0.0475  0.1275  0.08
-0.0475  0.1325  0.05
-0.0475  0.1375  0.03
-0.0475  0.1425  0.02
-0.0475  0.1475  0.03
-0.0475  0.1525  0.03
-0.0475  0.1575  0.04
-0.0475  0.1625  0.06
-0.0475  0.1675  0.03
-0.0475  0.1725  0.03
-0.0475  0.1775  0.02
-0.0475  0.1825  0.01
-0.0475  0.1875  0.03
-0.0475  0.1925  0.03
-0.0475  0.1975  0.02
-0.0425  0.0875  0.13
-0.0425  0.0925  0.14
-0.0425  0.0975  0.12
-0.0425  0.1025  0.1
-0.0425  0.1075  0.09
-0.0425  0.1125  0.08
-0.0425  0.1175  0.08
-0.0425  0.1225  0.08
-0.0425  0.1275  0.06
-0.0425  0.1325  0.09
-0.0425  0.1375  0.07
-0.0425  0.1425  0.05
-0.0425  0.1475  0.05
-0.0425  0.1525  0.02
-0.0425  0.1575  0.06
-0.0425  0.1625  0.04
-0.0425  0.1675  0.03
-0.0425  0.1725  0.05
-0.0425  0.1775  0.06
-0.0425  0.1825  0.04
-0.0425  0.1875  0.01
-0.0425  0.1925  0.02
-0.0425  0.1975  0.02
-0.0375  0.0775  0.18
-0.0375  0.0825  0.14
-0.0375  0.0875  0.15
-0.0375  0.0925  0.12
-0.0375  0.0975  0.17
-0.0375  0.1025  0.15
-0.0375  0.1075  0.12
-0.0375  0.1125  0.09
-0.0375  0.1175  0.1
-0.0375  0.1225  0.12
-0.0375  0.1275  0.04
-0.0375  0.1325  0.05
-0.0375  0.1375  0.08
-0.0375  0.1425  0.05
-0.0375  0.1475  0.1
-0.0375  0.1525  0.04
-0.0375  0.1575  0.06
-0.0375  0.1625  0.04
-0.0375  0.1675  0.06
-0.0375  0.1725  0.03
-0.0375  0.1775  0.01
-0.0375  0.1825  0.03
-0.0375  0.1875  0.02
-0.0375  0.1925  0.03
-0.0375  0.1975  0.02
-0.0325  0.0675  0.26
-0.0325  0.0725  0.23
-0.0325  0.0775  0.21
-0.0325  0.0825  0.22
-0.0325  0.0875  0.21
-0.0325  0.0925  0.16
-0.0325  0.0975  0.18
-0.0325  0.1025  0.12
-0.0325  0.1075  0.14
-0.0325  0.1125  0.12
-0.0325  0.1175  0.1
-0.0325  0.1225  0.08
-0.0325  0.1275  0.06
-0.0325  0.1325  0.06
-0.0325  0.1375  0.08
-0.0325  0.1425  0.05
-0.0325  0.1475  0.05
-0.0325  0.1525  0.05
-0.0325  0.1575  0.05
-0.0325  0.1625  0.06
-0.0325  0.1675  0.05
-0.0325  0.1725  0.02
-0.0325  0.1775  0.03
-0.0325  0.1825  0.03
-0.0325  0.1875  0.03
-0.0325  0.1925  0.02
-0.0325  0.1975  0.02
-0.0275  0.0575  0.34
-0.0275  0.0625  0.31
-0.0275  0.0675  0.26
-0.0275  0.0725  0.19
-0.0275  0.0775  0.26
-0.0275  0.0825  0.16
-0.0275  0.0875  0.17
-0.0275  0.0925  0.18
-0.0275  0.0975  0.13
-0.0275  0.1025  0.1
-0.0275  0.1075  0.12
-0.0275  0.1125  0.13
-0.0275  0.1175  0.1
-0.0275  0.1225  0.12
-0.0275  0.1275  0.13
-0.0275  0.1325  0.09
-0.0275  0.1375  0.1
-0.0275  0.1425  0.08
-0.0275  0.1475  0.03
-0.0275  0.1525  0.08
-0.0275  0.1575  0.06
-0.0275  0.1625  0.05
-0.0275  0.1675  0.05
-0.0275  0.1725  0.02
-0.0275  0.1775  0.04
-0.0275  0.1825  0.03
-0.0275  0.1875  0.03
-0.0275  0.1925  0.02
-0.0275  0.1975  0.02
-0.0225  0.0475  0.38
-0.0225  0.0525  0.32
-0.0225  0.0575  0.33
-0.0225  0.0625  0.31
-0.0225  0.0675  0.35
-0.0225  0.0725  0.27
-0.0225  0.0775  0.22
-0.0225  0.0825  0.19
-0.0225  0.0875  0.21
-0.0225  0.0925  0.21
-0.0225  0.0975  0.19
-0.0225  0.1025  0.19
-0.0225  0.1075  0.11
-0.0225  0.1125  0.13
-0.0225  0.1175  0.13
-0.0225  0.1225  0.13
-0.0225  0.1275  0.1
-0.0225  0.1325  0.06
-0.0225  0.1375  0.07
-0.0225  0.1425  0.05
-0.0225  0.1475  0.04
-0.0225  0.1525  0.06
-0.0225  0.1575  0.03
-0.0225  0.1625  0.03
-0.0225  0.1675  0.05
-0.0225  0.1725  0.03
-0.0225  0.1775  0.01
-0.0225  0.1825  0.05
-0.0225  0.1875  0.03
-0.0225  0.1925  0.02
-0.0225  0.1975  0.03
-0.0175  0.0375  0.42
-0.0175  0.0425  0.38
-0.0175  0.0475  0.41
-0.0175  0.0525  0.36
-0.0175  0.0575  0.37
-0.0175  0.0625  0.34
-0.0175  0.0675  0.33
-0.0175  0.0725  0.26
-0.0175  0.0775  0.24
-0.0175  0.0825  0.22
-0.0175  0.0875  0.17
-0.0175  0.0925  0.24
-0.0175  0.0975  0.16
-0.0175  0.1025  0.16
-0.0175  0.1075  0.18
-0.0175  0.1125  0.15
-0.0175  0.1175  0.14
-0.0175  0.1225  0.12
-0.0175  0.1275  0.12
-0.0175  0.1325  0.1
-0.0175  0.1375  0.05
-0.0175  0.1425  0.08
-0.0175  0.1475  0.07
-0.0175  0.1525  0.06
-0.0175  0.1575  0.08
-0.0175  0.1625  0.05
-0.0175  0.1675  0.05
-0.0175  0.1725  0.04
-0.0175  0.1775  0.03
-0.0175  0.1825  0.05
-0.0175  0.1875  0.05
-0.0175  0.1925  0.02
-0.0175  0.1975  0.01
-0.0125  0.0275  0.6
-0.0125  0.0325  0.6
-0.0125  0.0375  0.48
-0.0125  0.0425  0.42
-0.0125  0.0475  0.44
-0.0125  0.0525  0.48
-0.0125  0.0575  0.37
-0.0125  0.0625  0.37
-0.0125  0.0675  0.31
-0.0125  0.0725  0.33
-0.0125  0.0775  0.23
-0.0125  0.0825  0.27
-0.0125  0.0875  0.22
-0.0125  0.0925  0.2
-0.0125  0.0975  0.25
-0.0125  0.1025  0.21
-0.0125  0.1075  0.22
-0.0125  0.1125  0.15
-0.0125  0.1175  0.13
-0.0125  0.1225  0.12
-0.0125  0.1275  0.14
-0.0125  0.1325  0.09
-0.0125  0.1375  0.09
-0.0125  0.1425  0.09
-0.0125  0.1475  0.08
-0.0125  0.1525  0.06
-0.0125  0.1575  0.08
-0.0125  0.1625  0.05
-0.0125  0.1675  0.05
-0.0125  0.1725  0.09
-0.0125  0.1775  0.05
-0.0125  0.1825  0.04
-0.0125  0.1875  0.03
-0.0125  0.1925  0.09
-0.0125  0.1975  0.04
-0.0075  0.0175  0.68
-0.0075  0.0225  0.67
-0.0075  0.0275  0.54
-0.0075  0.0325  0.55
-0.0075  0.0375  0.48
-0.0075  0.0425  0.49
-0.0075  0.0475  0.44
-0.0075  0.0525  0.38
-0.0075  0.0575  0.41
-0.0075  0.0625  0.38
-0.0075  0.0675  0.34
-0.0075  0.0725  0.29
-0.0075  0.0775  0.28
-0.0075  0.0825  0.23
-0.0075  0.0875  0.3
-0.0075  0.0925  0.2
-0.0075  0.0975  0.16
-0.0075  0.1025  0.17
-0.0075  0.1075  0.14
-0.0075  0.1125  0.15
-0.0075  0.1175  0.11
-0.0075  0.1225  0.11
-0.0075  0.1275  0.12
-0.0075  0.1325  0.12
-0.0075  0.1375  0.14
-0.0075  0.1425  0.1
-0.0075  0.1475  0.06
-0.0075  0.1525  0.09
-0.0075  0.1575  0.07
-0.0075  0.1625  0.05
-0.0075  0.1675  0.05
-0.0075  0.1725  0.05
-0.0075  0.1775  0.03
-0.0075  0.1825  0.03
-0.0075  0.1875  0.04
-0.0075  0.1925  0.02
-0.0075  0.1975  0.05
-0.0025  0.0075  0.72
-0.0025  0.0125  0.72
-0.0025  0.0175  0.72
-0.0025  0.0225  0.57
-0.0025  0.0275  0.62
-0.0025  0.0325  0.51
-0.0025  0.0375  0.56
-0.0025  0.0425  0.45
-0.0025  0.0475  0.45
-0.0025  0.0525  0.36
-0.0025  0.0575  0.38
-0.0025  0.0625  0.34
-0.0025  0.0675  0.34
-0.0025  0.0725  0.34
-0.0025  0.0775  0.31
-0.0025  0.0825  0.31
-0.0025  0.0875  0.2
-0.0025  0.0925  0.22
-0.0025  0.0975  0.2
-0.0025  0.1025  0.13
-0.0025  0.1075  0.16
-0.0025  0.1125  0.17
-0.0025  0.1175  0.14
-0.0025  0.1225  0.09
-0.0025  0.1275  0.1
-0.0025  0.1325  0.15
-0.0025  0.1375  0.12
-0.0025  0.1425  0.09
-0.0025  0.1475  0.13
-0.0025  0.1525  0.11
-0.0025  0.1575  0.06
-0.0025  0.1625  0.06
-0.0025  0.1675  0.05
-0.0025  0.1725  0.07
-0.0025  0.1775  0.05
-0.0025  0.1825  0.05
-0.0025  0.1875  0.03
-0.0025  0.1925  0.07
-0.0025  0.1975  0.02
0.0025  0.0075  0.72
0.0025  0.0125  0.66
0.0025  0.0175  0.66
0.0025  0.0225  0.62
0.0025  0.0275  0.62
0.0025  0.0325  0.59
0.0025  0.0375  0.54
0.0025  0.0425  0.47
0.0025  0.0475  0.48
0.0025  0.0525  0.45
0.0025  0.0575  0.41
0.0025  0.0625  0.37
0.0025  0.0675  0.35
0.0025  0.0725  0.3
0.0025  0.0775  0.27
0.0025  0.0825  0.29
0.0025  0.0875  0.26
0.0025  0.0925  0.22
0.0025  0.0975  0.19
0.0025  0.1025  0.16
0.0025  0.1075  0.15
0.0025  0.1125  0.16
0.0025  0.1175  0.17
0.0025  0.1225  0.09
0.0025  0.1275  0.13
0.0025  0.1325  0.1
0.0025  0.1375  0.07
0.0025  0.1425  0.08
0.0025  0.1475  0.05
0.0025  0.1525  0.05
0.0025  0.1575  0.12
0.0025  0.1625  0.06
0.0025  0.1675  0.06
0.0025  0.1725  0.06
0.0025  0.1775  0.04
0.0025  0.1825  0.03
0.0025  0.1875  0.02
0.0025  0.1925  0.05
0.0025  0.1975  0.04
0.0075  0.0175  0.59
0.0075  0.0225  0.52
0.0075  0.0275  0.5
0.0075  0.0325  0.45
0.0075  0.0375  0.47
0.0075  0.0425  0.47
0.0075  0.0475  0.45
0.0075  0.0525  0.44
0.0075  0.0575  0.37
0.0075  0.0625  0.3
0.0075  0.0675  0.32
0.0075  0.0725  0.34
0.0075  0.0775  0.37
0.0075  0.0825  0.22
0.0075  0.0875  0.29
0.0075  0.0925  0.24
0.0075  0.0975  0.16
0.0075  0.1025  0.18
0.0075  0.1075  0.17
0.0075  0.1125  0.16
0.0075  0.1175  0.13
0.0075  0.1225  0.14
0.0075  0.1275  0.13
0.0075  0.1325  0.12
0.0075  0.1375  0.13
0.0075  0.1425  0.08
0.0075  0.1475  0.08
0.0075  0.1525  0.08
0.0075  0.1575  0.08
0.0075  0.1625  0.06
0.0075  0.1675  0.07
0.0075  0.1725  0.05
0.0075  0.1775  0.03
0.0075  0.1825  0.05
0.0075  0.1875  0.02
0.0075  0.1925  0.01
0.0075  0.1975  0.02
0.0125  0.0275  0.48
0.0125  0.0325  0.5
0.0125  0.0375  0.42
0.0125  0.0425  0.42
0.0125  0.0475  0.42
0.0125  0.0525  0.35
0.0125  0.0575  0.34
0.0125  0.0625  0.4
0.0125  0.0675  0.31
0.0125  0.0725  0.3
0.0125  0.0775  0.2
0.0125  0.0825  0.24
0.0125  0.0875  0.21
0.0125  0.0925  0.21
0.0125  0.0975  0.24
0.0125  0.1025  0.16
0.0125  0.1075  0.15
0.0125  0.1125  0.15
0.0125  0.1175  0.16
0.0125  0.1225  0.13
0.0125  0.1275  0.15
0.0125  0.1325  0.12
0.0125  0.1375  0.05
0.0125  0.1425  0.09
0.0125  0.1475  0.06
0.0125  0.1525  0.07
0.0125  0.1575  0.05
0.0125  0.1625  0.05
0.0125  0.1675  0.04
0.0125  0.1725  0.06
0.0125  0.1775  0.09
0.0125  0.1825  0.05
0.0125  0.1875  0.02
0.0125  0.1925  0.02
0.0125  0.1975  0.03
0.0175  0.0375  0.42
0.0175  0.0425  0.39
0.0175  0.0475  0.34
0.0175  0.0525  0.41
0.0175  0.0575  0.34
0.0175  0.0625  0.27
0.0175  0.0675  0.27
0.0175  0.0725  0.28
0.0175  0.0775  0.21
0.0175  0.0825  0.22
0.0175  0.0875  0.22
0.0175  0.0925  0.2
0.0175  0.0975  0.12
0.0175  0.1025  0.24
0.0175  0.1075  0.15
0.0175  0.1125  0.17
0.0175  0.1175  0.12
0.0175  0.1225  0.15
0.0175  0.1275  0.1
0.0175  0.1325  0.11
0.0175  0.1375  0.1
0.0175  0.1425  0.1
0.0175  0.1475  0.06
0.0175  0.1525  0.07
0.0175  0.1575  0.09
0.0175  0.1625  0.06
0.0175  0.1675  0.06
0.0175  0.1725  0.05
0.0175  0.1775  0.06
0.0175  0.1825  0.03
0.0175  0.1875  0.02
0.0175  0.1925  0.03
0.0175  0.1975  0.05
0.0225  0.0475  0.37
0.0225  0.0525  0.32
0.0225  0.0575  0.27
0.0225  0.0625  0.23
0.0225  0.0675  0.29
0.0225  0.0725  0.24
0.0225  0.0775  0.22
0.0225  0.0825  0.2
0.0225  0.0875  0.16
0.0225  0.0925  0.22
0.0225  0.0975  0.12
0.0225  0.1025  0.17
0.0225  0.1075  0.14
0.0225  0.1125  0.19
0.0225  0.1175  0.09
0.0225  0.1225  0.16
0.0225  0.1275  0.12
0.0225  0.1325  0.08
0.0225  0.1375  0.13
0.0225  0.1425  0.1
0.0225  0.1475  0.07
0.0225  0.1525  0.07
0.0225  0.1575  0.07
0.0225  0.1625  0.09
0.0225  0.1675  0.03
0.0225  0.1725  0.08
0.0225  0.1775  0.03
0.0225  0.1825  0.05
0.0225  0.1875  0.04
0.0225  0.1925  0.03
0.0225  0.1975  0.03
0.0275  0.0575  0.28
0.0275  0.0625  0.2
0.0275  0.0675  0.28
0.0275  0.0725  0.22
0.0275  0.0775  0.26
0.0275  0.0825  0.19
0.0275  0.0875  0.16
0.0275  0.0925  0.17
0.0275  0.0975  0.17
0.0275  0.1025  0.17
0.0275  0.1075  0.11
0.0275  0.1125  0.12
0.0275  0.1175  0.16
0.0275  0.1225  0.09
0.0275  0.1275  0.09
0.0275  0.1325  0.09
0.0275  0.1375  0.08
0.0275  0.1425  0.08
0.0275  0.1475  0.07
0.0275  0.1525  0.06
0.0275  0.1575  0.06
0.0275  0.1625  0.03
0.0275  0.1675  0.04
0.0275  0.1725  0.06
0.0275  0.1775  0.03
0.0275  0.1825  0.03
0.0275  0.1875  0.01
0.0275  0.1925  0.02
0.0275  0.1975  0.03
0.0325  0.0675  0.23
0.0325  0.0725  0.2
0.0325  0.0775  0.19
0.0325  0.0825  0.22
0.0325  0.0875  0.17
0.0325  0.0925  0.19
0.0325  0.0975  0.13
0.0325  0.1025  0.14
0.0325  0.1075  0.1
0.0325  0.1125  0.15
0.0325  0.1175  0.12
0.0325  0.1225  0.1
0.0325  0.1275  0.09
0.0325  0.1325  0.09
0.0325  0.1375  0.08
0.0325  0.1425  0.05
0.0325  0.1475  0.04
0.0325  0.1525  0.05
0.0325  0.1575  0.03
0.0325  0.1625  0.03
0.0325  0.1675  0.05
0.0325  0.1725  0.03
0.0325  0.1775  0.05
0.0325  0.1825  0.02
0.0325  0.1875  0.05
0.0325  0.1925  0.02
0.0325  0.1975  0.02
0.0375  0.0775  0.15
0.0375  0.0825  0.22
0.0375  0.0875  0.13
0.0375  0.0925  0.15
0.0375  0.0975  0.1
0.0375  0.1025  0.15
0.0375  0.1075  0.09
0.0375  0.1125  0.11
0.0375  0.1175  0.1
0.0375  0.1225  0.07
0.0375  0.1275  0.08
0.0375  0.1325  0.09
0.0375  0.1375  0.08
0.0375  0.1425  0.09
0.0375  0.1475  0.03
0.0375  0.1525  0.06
0.0375  0.1575  0.05
0.0375  0.1625  0.03
0.0375  0.1675  0.08
0.0375  0.1725  0.02
0.0375  0.1775  0.03
0.0375  0.1825  0.02
0.0375  0.1875  0.05
0.0375  0.1925  0.05
0.0375  0.1975  0.02
0.0425  0.0875  0.16
0.0425  0.0925  0.17
0.0425  0.0975  0.15
0.0425  0.1025  0.09
0.0425  0.1075  0.09
0.0425  0.1125  0.03
0.0425  0.1175  0.08
0.0425  0.1225  0.08
0.0425  0.1275  0.06
0.0425  0.1325  0.08
0.0425  0.1375  0.07
0.0425  0.1425  0.08
0.0425  0.1475  0.06
0.0425  0.1525  0.08
0.0425  0.1575  0.05
0.0425  0.1625  0.05
0.0425  0.1675  0.02
0.0425  0.1725  0.04
0.0425  0.1775  0.03
0.0425  0.1825  0.03
0.0425  0.1875  0.01
0.0425  0.1925  0.01
0.0425  0.1975  0.01
0.0475  0.0975  0.12
0.0475  0.1025  0.06
0.0475  0.1075  0.09
0.0475  0.1125  0.11
0.0475  0.1175  0.05
0.0475  0.1225  0.03
0.0475  0.1275  0.04
0.0475  0.1325  0.09
0.0475  0.1375  0.05
0.0475  0.1425  0.03
0.0475  0.1475  0.08
0.0475  0.1525  0.04
0.0475  0.1575  0.05
0.0475  0.1625  0.03
0.0475  0.1675  0.06
0.0475  0.1725  0.02
0.0475  0.1775  0.02
0.0475  0.1825  0.01
0.0475  0.1875  0.03
0.0475  0.1925  0.02
0.0475  0.1975  0.02
0.0525  0.1075  0.08
0.0525  0.1125  0.03
0.0525  0.1175  0.06
0.0525  0.1225  0.04
0.0525  0.1275  0.1
0.0525  0.1325  0.06
0.0525  0.1375  0.07
0.0525  0.1425  0.01
0.0525  0.1475  0.05
0.0525  0.1525  0.05
0.0525  0.1575  0.02
0.0525  0.1625  0.03
0.0525  0.1675  0.02
0.0525  0.1725  0.01
0.0525  0.1775  0.01
0.0525  0.1825  0.03
0.0525  0.1875  0.03
0.0525  0.1925  0.01
0.0525  0.1975  0.03
0.0575  0.1175  0.03
0.0575  0.1225  0.06
0.0575  0.1275  0.03
0.0575  0.1325  0.05
0.0575  0.1375  0.03
0.0575  0.1425  0.04
0.0575  0.1475  0.05
0.0575  0.1525  0.05
0.0575  0.1575  0.02
0.0575  0.1625  0.03
0.0575  0.1675  0.01
0.0575  0.1725  0.03
0.0575  0.1775  0.03
0.0575  0.1825  0.02
0.0575  0.1875  0.01
0.0575  0.1925  0.02
0.0575  0.1975  0.02
0.0625  0.1275  0.05
0.0625  0.1325  0.05
0.0625  0.1375  0.03
0.0625  0.1425  0.03
0.0625  0.1475  0.03
0.0625  0.1525  0.02
0.0625  0.1575  0.02
0.0625  0.1625  0.03
0.0625  0.1675  0.02
0.0625  0.1725  0.02
0.0625  0.1775  0.03
0.0625  0.1825  0.02
0.0625  0.1875  0.01
0.0625  0.1925  0.01
0.0675  0.1375  0.02
0.0675  0.1425  0.03
0.0675  0.1475  0.03
0.0675  0.1525  0.02
0.0675  0.1575  0.02
0.0675  0.1625  0.03
0.0675  0.1675  0.03
0.0675  0.1725  0.01
0.0675  0.1825  0.02
0.0675  0.1875  0.05
0.0675  0.1975  0.01
0.0725  0.1475  0.03
0.0725  0.1525  0.02
0.0725  0.1575  0.01
0.0725  0.1625  0.02
0.0725  0.1675  0.02
0.0725  0.1725  0.01
0.0725  0.1775  0.01
0.0725  0.1825  0.02
0.0725  0.1875  0.02
0.0725  0.1975  0.02
0.0775  0.1575  0.03
0.0775  0.1675  0.03
0.0775  0.1775  0.01
0.0775  0.1875  0.01
0.0775  0.1925  0.01
0.0775  0.1975  0.01
0.0825  0.1675  0.01
0.0825  0.1725  0.01
0.0825  0.1775  0.03
0.0825  0.1825  0.01
0.0825  0.1875  0.03
0.0825  0.1975  0.01
0.0875  0.1925  0.01
0.0875  0.1975  0.01
0.0925  0.1975  0.02
0.0975  0.1975  0.01

